Uncertainty analysis for accurate ground truth trajectories with robotic total stations

In the context of robotics, accurate ground truth positioning is essential for the development of Simultaneous Localization and Mapping (SLAM) and control algorithms. Robotic Total Stations (RTSs) provide accurate and precise reference positions in different types of outdoor environments, especially when compared to the limited accuracy of Global Navigation Satellite System (GNSS) in cluttered areas. Three RTSs give the possibility to obtain the six-Degrees Of Freedom (DOF) reference pose of a robotic platform. However, the uncertainty of every pose is rarely computed for trajectory evaluation. As evaluation algorithms are getting increasingly precise, it becomes crucial to take into account this uncertainty. We propose a method to compute this six-DOF uncertainty from the fusion of three RTSs based on Monte Carlo (MC) methods. This solution relies on point-to-point minimization to propagate the noise of RTSs on the pose of the robotic platform. Five main noise sources are identified to model this uncertainty: noise inherent to the instrument, tilt noise, atmospheric factors, time synchronization noise, and extrinsic calibration noise. Based on extensive experimental work, we compare the impact of each noise source on the prism uncertainty and the final estimated pose. Tested on more than 50 km of trajectories, our comparison highlighted the importance of the calibration noise and the measurement distance, which should be ideally under 75 m. Moreover, it has been noted that the uncertainty on the pose of the robot is not prominently affected by one particular noise source, compared to the others.

==> media/mc-ptp/covs.csv <==
letter,sx,sy,ang,cx,cy,nang
A,3.0,1.5,-30.0,-5.0,-3.0,40.0
B,5.0,2.5,20.0,1.0,-2.5,-30.0
C,4.0,2.0,67.0,5.0,1.0,-47.0
Ap,2.0,1.0,25.0,-4.0,0.0,-145.0
Bp,2.0,1.0,-45.0,-0.5,0.5,-75.0
Cp,2.0,1.0,45.0,2.0,3.0,-165.0
S,6.0,1.5,20.0,-4.0,3.0,100.0


==> media/mc-ptp/ptsA.csv <==
idx,x,y
0,-5.361875282631189,-3.03940609425236
1,-6.8317666839970475,-2.613081006294582
2,-4.9183703924991375,-2.3696427077600144
3,-4.385503661711542,-3.4085006922207923
4,-5.173357742328359,-3.0895069804292477
5,-4.1350194915178635,-3.3162120143979785
6,-4.671249008723889,-2.839363818613764
7,-3.835394013140472,-3.6006385757244965
8,-5.663977079642396,-2.0565768291157442
9,-3.8109179530906925,-3.0528354806223437
10,-4.35980733246288,-3.5246967061373113
11,-4.395826054549119,-3.3360273103774407
12,-5.666836165813625,-2.527692729850261
13,-5.0813727978991965,-3.1279371648621623
14,-5.013358222821666,-3.0400805952997083
15,-5.654226573770617,-3.0850068707742797
16,-5.005811793636194,-3.0400984078070565
17,-4.935461720304021,-2.9145763018560906
18,-5.009297728024912,-2.4473421639466606
19,-4.774562212209179,-2.416810187367896
20,-4.82201041439348,-3.2445922749492047
21,-5.03821314660331,-2.843264541246047
22,-5.067169109603271,-2.4495109841823894
23,-5.795457795411403,-2.58307090180705
24,-4.760506962274257,-3.105640822946687
25,-6.027198936169619,-2.633571549545235
26,-4.097294250797865,-3.526088069554147
27,-4.452250038419669,-2.6718804735998094
28,-4.687509711038556,-2.152213821481465
29,-5.474934897199322,-2.8213016334452217
30,-4.576148176391504,-2.7128807315059764
31,-4.9060954826019945,-3.3648294783161656
32,-5.42074450956296,-2.8820034252742093
33,-5.890922222286045,-2.7916100747506976
34,-2.794235812807503,-3.265690237726583
35,-3.4464962905019227,-2.782051716060417
36,-6.397071387374748,-2.8016596116923327
37,-4.278709931963006,-3.7690822324797075
38,-5.6691109368258905,-2.904016585648678
39,-4.5805671946157505,-3.2127136937514464
40,-6.515786738695378,-2.450861111587491
41,-5.473939903676171,-2.5528006714165126
42,-5.647212360528524,-2.389137075671648
43,-4.49437559378043,-3.224172702962479
44,-4.508117749393675,-3.424909999433267
45,-5.899713127837796,-2.965724404519879
46,-5.012587604694622,-3.282180042208511
47,-4.477948711054559,-2.8150058287441153
48,-4.7187725393757685,-3.2740636400387895
49,-5.31508840621063,-2.709293210460396
50,-5.57108602454156,-2.7765962817414604
51,-3.6322213393615135,-3.1067143973414084
52,-5.265294905169973,-2.5092824100038573
53,-4.11142660474335,-2.1991252702175244
54,-4.009570218859288,-2.9657663479104954
55,-5.084333317239088,-3.1781778423064218
56,-5.635293447727669,-2.94576688767768
57,-3.3851693639899185,-3.913793966019093
58,-5.109390780989883,-2.0482967533310164
59,-3.9013359879985794,-3.3013702576269885
60,-6.0152015035885835,-2.477852029836094
61,-4.86746955345035,-3.621566872556083
62,-3.7538672032288973,-3.642154508716737
63,-4.958060055918216,-3.938226431650812
64,-3.710501055780387,-3.2203695118369158
65,-4.773941485087574,-3.371680531285998
66,-4.7809909486529465,-3.393611876371714
67,-5.520061451925371,-2.1847322246835943
68,-6.4673276421609245,-2.314282941146799
69,-5.4042947967418975,-2.288645222601591
70,-6.1404997522575275,-2.0905102944230136
71,-5.965985125144906,-3.0027412192260106
72,-3.7212217338296822,-2.98112337005967
73,-4.936029271969531,-3.040086083762891
74,-4.473308694768255,-3.677322107822234
75,-5.993729494751259,-2.5420365863404664
76,-4.168571192827717,-3.061866285828794
77,-5.173255859438267,-2.7384925725532936
78,-6.66264630075227,-2.568797963025361
79,-4.045617663116783,-3.240664689196286
80,-4.463305343082233,-2.9177110998621583
81,-5.120706277582559,-2.8248439014341904
82,-4.536119252507404,-2.9537960616102574
83,-4.567638824619148,-2.902659022182338
84,-4.891626449901459,-3.4899970863186867
85,-5.443102632520877,-3.172292186058335
86,-6.027000467553571,-2.5422487516472114
87,-5.337010225705502,-2.8679284681110078
88,-5.201831358967333,-3.9296124409341338
89,-5.991800916505643,-3.0697068703688273
90,-5.776187258255018,-3.0551875271639815
91,-4.916773391561623,-3.114701799407776
92,-4.246206847878021,-3.2727492669162395
93,-5.396548539228449,-3.064451403768991
94,-4.119990978107948,-3.4720522244674785
95,-5.067379647515738,-2.5091188822958226
96,-5.5913991155009235,-2.723079803966607
97,-4.166938119338919,-2.8494378686852335
98,-5.04271338531256,-3.087465014904161
99,-5.612448253354977,-2.5812462546195034


==> media/mc-ptp/ptsAp.csv <==
idx,x,y
0,-3.6942754506941333,0.03082631859215952
1,-5.112538876829284,-0.7055019291248547
2,-2.625197830195712,-0.025888363227874276
3,-3.6873604443437062,-0.2645540758334328
4,-3.9678078748212893,-0.019082983467915038
5,-3.0174527899571153,0.23346082983284497
6,-3.1186370824571776,0.3659810372794519
7,-4.254176973367426,0.5695244504386358
8,-4.513360680571044,-0.15781691132028675
9,-4.222826954903547,-0.0031326728630039656
10,-3.446486626271792,-0.3069686530202499
11,-4.776160704499709,0.2788612224172421
12,-3.6854528336394514,-0.014802737871944648
13,-3.7383404921540144,0.33389439865214854
14,-4.723021374713584,-0.38665946707216076
15,-3.750324963256162,-0.10554804972337452
16,-4.172644630688726,0.1825205703545122
17,-4.665146174812664,-0.2069554240279702
18,-3.3956251406281037,0.2665750482007252
19,-4.357919678626352,-0.16882040090660222
20,-4.123483509491677,0.07664156640265861
21,-4.563958147660584,-0.08855074161937128
22,-4.318581984180178,-0.011012713273773516
23,-3.4181829171293607,0.30988267936392766
24,-4.117673288323972,0.2751849095962307
25,-3.205001496350997,-0.046567576328395026
26,-4.11848640228661,-0.5079282653174508
27,-3.8910537388275097,-0.10583567073366726
28,-3.7215956833082324,-0.01807795281749233
29,-2.578146413562719,0.2838136077791148
30,-4.1021229359960145,0.27713957391799043
31,-4.9407215655437335,-0.07973999992970854
32,-4.466136778624585,-0.7659083268966072
33,-4.407121372885251,0.23451560765849103
34,-4.568172902277377,-0.04165947270487087
35,-3.75370056943852,-0.0559576643625166
36,-4.037225951866448,0.11412466799849352
37,-4.3601892687632775,-0.09564964052781827
38,-3.292594476589503,0.6507434345559532
39,-3.3074892141869077,-0.6246432103924356
40,-4.963707364427694,0.10198125867286578
41,-4.171230331772075,0.24226519599758245
42,-4.24067699912233,-0.2814415299236938
43,-4.009783261517882,-0.35122241058961984
44,-3.5397012103963448,-0.1569335746082664
45,-4.155261957907953,0.27087705360158526
46,-3.6117465699863653,0.20441087110901937
47,-2.582233575268944,-0.031765528116843196
48,-4.391917317227338,0.19576571508310875
49,-4.658296939693025,0.17634021335116426
50,-2.926115790016916,0.058315259832059464
51,-2.3440302091947274,0.2728090719657992
52,-4.13230899622567,-0.12130370259898915
53,-3.4303569146263024,0.23041116357347044
54,-4.346557092092979,-0.02854939761283464
55,-3.616881866620185,0.0854807025064889
56,-4.0684302070837095,0.06246630855696834
57,-4.396002531945349,-0.08338307468585884
58,-3.062547521747653,0.10193310984054918
59,-4.214143842241672,-0.16524364496360242
60,-4.10361753425337,-0.2134081884717578
61,-4.878928116373331,-0.05400386135438969
62,-4.128910635460452,0.18932383982104353
63,-4.492380106541595,-0.0687191736682339
64,-4.673605750444794,0.056373849800735676
65,-4.1370886581896364,-0.025444317900309658
66,-3.3022089199481655,0.18812419358327406
67,-4.069811534248358,-0.2489822995504917
68,-4.86935687578161,-0.16756013802406078
69,-3.2933399899220985,0.017092823447127068
70,-3.9711765982074043,-0.004514583017855315
71,-3.503426535158627,0.1049534513139072
72,-3.046810686196262,0.06092861147846052
73,-4.242493146233155,-0.2367922127188443
74,-4.454729011643262,0.13935958870641899
75,-3.4946670493858596,-0.5815516098620841
76,-4.632741288188633,0.2598079993878862
77,-2.9948392539784834,0.2516877701500987
78,-4.124244794937816,-0.48030213406739836
79,-3.7237260574665303,0.4082086852124914
80,-4.149092928243095,-0.020141519415058498
81,-4.718219452498336,-0.29964498262030104
82,-2.931509491492024,0.5915677046122284
83,-3.5143464887224543,0.09795518441491434
84,-4.773938061016185,-0.06140618381627142
85,-4.095371388065655,-0.18117031275563106
86,-4.507834596823711,0.5337675442486373
87,-3.598148662289341,-0.22793590771093863
88,-4.182248816009473,-0.23020747825022972
89,-4.109625822405117,-0.002633405167624845
90,-4.356323980708688,0.0003356713702339052
91,-4.297704468969051,0.31544183678491605
92,-3.4157354756018,0.13878252203134847
93,-4.175179906998706,-0.3638764307443726
94,-3.4121150684697112,0.03226337698504124
95,-3.750196453112333,0.37804685570136026
96,-4.271728950612712,0.790799818283305
97,-3.7789346091799736,-0.03144750268116168
98,-5.446932072159964,-0.4205477166367158
99,-5.275971269693164,-1.1096796362042118


==> media/mc-ptp/ptsB.csv <==
idx,x,y
0,0.5316327382173925,-2.979868642212156
1,1.723548086541546,-3.0156618450360577
2,0.7945684956909189,-2.5179961754245404
3,0.0109865012810485,-2.5591812548195225
4,1.2835178166807089,-1.699044891153989
5,2.1454731811349204,-2.8250952557755458
6,1.6152762227467479,-2.226207755622109
7,1.3880161554839305,-2.6058234270982297
8,2.1051814884139795,-1.8167900493811442
9,1.7067487784331576,-2.7930554961498277
10,1.1678555284324572,-2.768487833094049
11,1.17916574878594,-1.9935498688641902
12,1.4709689546149085,-2.4533442584314837
13,1.396101525918491,-2.5148484449455584
14,0.11391834504626319,-2.429714748828708
15,1.403767861375517,-2.780565108744077
16,1.100388322468711,-2.185735874327429
17,1.0244170925157035,-2.5427223570649224
18,2.8490640301768764,-1.8875466650018211
19,2.627234610165498,-2.739438130193356
20,1.3926146885637394,-2.433623446257308
21,0.9898149371768125,-2.7770394366407687
22,1.358137770054847,-2.669924478878682
23,2.91151375326612,-2.329926468627745
24,1.7077547066064072,-2.251592620785928
25,1.1055373414604133,-2.1376755225867687
26,0.22560896922334917,-2.281657393625214
27,-0.301869776167361,-2.428438016288017
28,1.108821439193172,-1.9967193913259593
29,1.9763021991590344,-2.378837235962021
30,0.11179041534161849,-2.725636903113748
31,0.28872570146991894,-2.8875707274559703
32,1.5406785296495762,-2.228690379011909
33,0.19469363936271433,-2.1784396799729286
34,1.059038140725102,-2.3842666130387595
35,0.32010071248911254,-2.424593921756239
36,2.3947899251448956,-2.51436096607614
37,-0.4538845720926843,-3.148464362069611
38,0.36068752623851896,-2.741323730998034
39,-0.015026486406067852,-2.9201286943993816
40,1.0471314474193734,-3.2248761311288003
41,0.9917808248788266,-2.1133174106451746
42,2.5174909193073414,-1.8638308859616939
43,1.752956358247617,-2.4151741126477373
44,3.8594495267404647,-1.7183507070164246
45,1.9451737723152713,-2.5645139108700583
46,2.3897218602975947,-2.6676046392499746
47,-0.17526375378439552,-2.8449939576163117
48,0.06927627931052238,-2.691304005319481
49,0.6614015863518519,-2.7291924368840217
50,0.42587501707621755,-1.644545766084121
51,0.29021218392916426,-2.4148334956915902
52,1.4503648364540158,-2.073357981761178
53,-0.3437245839222718,-3.298678359791917
54,2.346473775877355,-1.5566945270672865
55,0.5467458750807829,-2.515564758662128
56,0.35586944697942635,-2.1925550598055987
57,0.1703975111785725,-2.69434777651059
58,-1.1664014010739376,-2.792710713402244
59,1.9451386021743629,-2.571365171597887
60,1.1572818015906796,-2.6152833857784783
61,1.1817523778547927,-2.361206468090192
62,4.484264485834974,-2.302936567292033
63,-0.02473685663143943,-2.4374197799152446
64,1.744690496355647,-2.623203836974899
65,-0.18488994323714847,-2.751993983585921
66,1.466240206211119,-1.766283032152829
67,1.3549151819491572,-2.204349968701468
68,1.0454616077758234,-2.475432628761349
69,2.034295023282357,-2.656543211879813
70,-0.2649687514692707,-3.0846088178112883
71,0.7669740490323989,-2.9630594111684614
72,1.2541430272020662,-2.4785560487334126
73,2.655157494536661,-1.863304070312577
74,1.133849248972618,-2.043225849713753
75,1.936186529556399,-2.042441640896585
76,-1.4602709369925053,-2.7594424833529585
77,1.6558189012316804,-2.2372421023957116
78,0.8624117359444681,-2.594669459563234
79,1.154604889951853,-2.6876880998691255
80,0.5739852079141715,-2.698247118638269
81,1.8596385292868285,-2.0877903826108617
82,1.0454375249947325,-1.539037679792298
83,1.2966823491793402,-2.7181827290447678
84,1.5586506973807832,-2.2894157374404935
85,1.7932584626244903,-2.8470863149266505
86,-0.6600457579866543,-3.1753634633132988
87,-0.595402273076187,-2.668007612212772
88,2.0336556949353106,-1.7567561400985987
89,1.2624953616469536,-2.8276125501029274
90,0.8688230500613559,-2.053711943209187
91,0.24226127129912634,-2.305776641336605
92,-0.8515759820136979,-2.676629575907358
93,0.6165731661225045,-2.634171944795447
94,2.533702305304611,-2.3417139282316928
95,-0.6128502582004847,-3.3460601172902993
96,-0.4231617086700328,-2.6008901121532295
97,1.952392517286809,-2.345687342833695
98,-0.8363618473087893,-2.9588276487633522
99,0.11528535071292234,-2.2130259753372834


==> media/mc-ptp/ptsBp.csv <==
idx,x,y
0,0.16884964903163058,0.6711865976161422
1,-1.0246818353008624,1.321101252727078
2,-0.2816196123392355,0.23421017713455788
3,-0.7334940082837875,0.9502922369149449
4,-1.1040133799926508,0.7226246895277074
5,-0.47684527758105344,1.2550533066057796
6,-1.559771882649061,2.016468618495158
7,-1.0394351871955438,0.5916445154398131
8,-0.6217600275581205,-0.6610532306058958
9,-0.11219379677756397,1.3220116626211542
10,-1.1862248514568883,-0.21034338645513562
11,-0.6467402062396312,0.5672335866376342
12,0.15292307464012822,0.9043032586790345
13,-0.5823959256011095,1.488494274640516
14,-0.08034976090985291,0.333663704573495
15,0.27072616645038006,0.43518111975703616
16,0.3124276313795036,0.4611844093639835
17,-0.545238244245516,0.7238832805703855
18,0.28364501428773536,0.17109530673140994
19,-0.12454758105405761,-0.5514493841056374
20,0.47169787444163613,0.7678850821847836
21,-0.7503422096974826,0.3988477352627927
22,-0.03617323861521099,1.4527934321160865
23,-0.7502803990488167,0.1804514609676715
24,-0.06950555215315052,0.07809396396707258
25,-1.2354363795932493,1.1937650881309834
26,-0.6971693034504292,0.16266346728070108
27,0.260496741691323,0.38126060951446783
28,-0.5299183220354458,0.8070285307500258
29,0.21723003898524573,0.14359397462306456
30,-0.2009198589883457,1.1149189943249929
31,-1.0105744322327763,0.9081375254911397
32,-0.5503877650849092,0.7690260218028464
33,-0.7197195189085414,0.2464721910317233
34,-0.22119696166226516,1.5603045978208876
35,0.007851633473431208,0.9744812737372497
36,-0.4728807525668138,0.3053717791899816
37,-0.5815102937759148,0.4391235302665747
38,-0.5681397258196957,1.270781268581401
39,0.780759733732902,-0.2785421182474689
40,-0.16219939140045542,1.2041672196360178
41,-0.10213356825380054,0.20813986401340628
42,-0.745631791386066,1.2951756878015037
43,-1.360486999423383,0.9388009834807369
44,-0.059842802061735645,0.4328410743424567
45,0.18472204293777972,0.10475039308739914
46,-0.7896827255849259,1.0196664853719952
47,-0.12100750192740561,-0.18335911212879996
48,-0.25545539528836847,0.525394274079318
49,-0.7327317757535377,0.5073182335454051
50,-0.3458035635724576,-0.6897662984631079
51,-0.3919241306111001,-0.19155078159158156
52,-0.5564624347831884,-0.055411005383522394
53,-0.6168393876278321,0.2718530956714895
54,-0.5833156936849138,0.5852776708608565
55,-1.0223782089065796,0.4676793307164726
56,-0.45887822422224334,-0.18275927751324716
57,-0.3264417312196079,0.7502084088133821
58,-0.9239249219322466,1.0225701437422696
59,-0.22966449968557,0.6596573472215168
60,-0.7694144173523817,0.19288265678852118
61,-0.9257109712004745,0.6843468481590594
62,0.05038411812207155,-0.15670278012557615
63,-0.17336347254686352,0.1511726065244111
64,-0.29995853632111613,0.1125390775560296
65,-0.28721504699959743,0.2165736273238234
66,-0.6644634652656105,0.8050248756278056
67,-0.2044735336261559,0.7947776526762054
68,0.10403130626583257,-0.007886736488282309
69,-0.8160410424106532,1.1390570866421172
70,-1.226545142362681,0.6917661075716284
71,-1.1702383439790953,0.7654438463694131
72,-0.8879909916141805,1.0347900426294951
73,-1.076383269883837,0.6256157777549317
74,-0.9429950831343208,-0.11861260147336816
75,-0.43262062304006754,0.8653259527086221
76,-0.32520745353343816,0.9891609154842984
77,-0.7118312114918619,0.8073299014950122
78,-0.8873183843459094,0.5969768240810231
79,-0.8026902038363688,0.9884130241831652
80,-0.6812492250453692,0.6312498384202803
81,-0.5436388342597108,0.026469184934320766
82,-0.18675852865629927,0.6316795594279774
83,0.24893093830727386,-0.14505242043760425
84,-1.8894303071558474,2.060015407275024
85,-0.33372414738653383,0.6129847498762043
86,-0.42432331170785603,0.5475772127231759
87,-0.8612494669467512,0.36119347196447715
88,-0.9404136593265049,1.1370846378613035
89,-0.9202426476526675,1.0926110834357678
90,-0.9323458550934185,1.0430409749892238
91,-1.4224946224381445,2.1670162161888427
92,-1.0729077282236428,1.1261965880933906
93,0.01645259966750212,-0.10733951902683492
94,-0.6883988823125711,0.85930163975994
95,-0.5035753619895404,0.16521085985099765
96,-0.151283658996742,-0.023699188169168828
97,-0.5829024684867686,1.0444298654487842
98,-0.831419918742801,0.7997489449409863
99,-0.5971437753801037,0.6616093051216292


==> media/mc-ptp/ptsC.csv <==
idx,x,y
0,5.088976721059799,0.13788289326025172
1,4.912194623325319,1.5201147769480923
2,4.975839063038232,1.6509358886920986
3,4.467677733593138,0.5439776992360241
4,4.905279282238092,1.3799251907181853
5,4.501311766875724,0.5558105610658861
6,4.5062783196924165,-0.20640517063979424
7,4.820219884489382,1.7195105320930701
8,5.369201751515107,2.3025614102382153
9,4.592300762512539,1.2176572184713188
10,4.783691882484393,2.8812015082208484
11,5.69067250196488,1.3885185861815725
12,4.723912552961832,0.8584281951157164
13,5.325863302845632,0.927400711599243
14,5.426370878694931,2.2116122618267604
15,4.593153539577701,0.058312502645769815
16,4.573101387104663,1.2636982741783305
17,5.767644322339928,0.6443045500548799
18,5.253805164147784,-0.041211623246992124
19,4.733912033618682,0.16354484657408652
20,4.448601356414649,1.026257545564732
21,5.449464745629297,0.8253753208808345
22,5.361047591692014,1.616738887963858
23,4.823968395679282,0.26977892409232573
24,5.274874594560381,1.1449631420969881
25,4.848004724284226,2.2933287220833725
26,5.159073183436312,2.57832829131233
27,4.527309390710599,0.8416461271348131
28,4.907619377434804,0.951471297772837
29,4.705174229494574,-0.11638262017096901
30,4.8709621982273985,1.1362505051506706
31,4.752121816547582,1.7774909803926864
32,5.070320918750109,1.8285870091212686
33,4.394797491114035,1.4530744027076616
34,4.997670498048218,1.1223528163816767
35,4.7204904672059245,1.9305416898813983
36,4.821410758657927,2.318121435467896
37,5.410475184258127,2.1746024390711485
38,5.662865880692523,0.17632149951780984
39,4.754041203323122,-0.08786193313517976
40,5.219261187248813,1.1587715915781784
41,5.321825954124094,1.159815551131492
42,5.0824966498594835,1.4198626954512352
43,4.732890451885859,0.16694738873407
44,4.7201840126126475,1.8992130526598558
45,4.281575057059998,1.225321231495723
46,4.309994461456866,0.4588191986852449
47,4.537242651330023,2.252932276284436
48,5.224649038931983,0.7360408014527791
49,5.3714398026952495,1.5127122316436603
50,5.333697850400039,1.9472879337546356
51,5.109144077585006,1.7698660081662414
52,4.363936271965434,1.0824752398971453
53,5.4810377723995165,1.0786351367873326
54,4.464739737209808,0.383437093365113
55,5.421396266406049,1.0154775641687745
56,4.6471169120574976,2.1986482192975676
57,4.833691923449408,1.4528834305641427
58,4.232067791073407,1.3908439105935175
59,4.999971419003389,1.8705177072555803
60,4.967077471940927,1.199128117295576
61,5.029405664672422,0.018616501378968198
62,4.678597924990965,0.5990322611698699
63,5.071541393139344,1.6105254067925068
64,5.229501041883688,0.3009025844075953
65,4.897778301436703,0.4595708005960738
66,5.451981448062763,1.6175691815542177
67,5.7797992987250275,2.0026029924029576
68,4.720326377156808,1.0893914039107044
69,5.753598845314653,2.429958295336095
70,5.20566222390501,0.6827945159002022
71,4.382637931742786,0.7469545013160451
72,5.2842076926817025,1.932755764516675
73,5.625691735256346,1.010625254719109
74,4.990344889318276,2.3546364541539857
75,4.148873658839558,0.09589788429722579
76,4.862311440437156,1.028971049003926
77,5.060570687844069,1.3328344844608089
78,4.753688896012422,0.4214907974462486
79,5.201040055485674,-0.5050626251954955
80,5.137831709712451,0.47395240533627214
81,4.924103234342234,0.39156957126222036
82,4.9987581209860545,1.595227395594484
83,5.709322472913458,0.11115019858664876
84,5.173471725060649,0.7834590869168423
85,4.709883854463713,0.9722239277280941
86,5.342941324730191,2.183630623487386
87,4.235396127681969,1.4501978988073656
88,5.345705546935538,1.2131936330326574
89,4.990301592788478,1.268878965525243
90,5.272150608268504,2.0808473630885755
91,5.461692515016261,1.4708652275410075
92,4.682296274327709,1.9985042728545697
93,4.778334333534078,1.354771674251051
94,4.793153304365202,-0.8614053462867055
95,4.564740955103276,-0.5682413667897799
96,4.246785112940434,-1.2433188944361588
97,4.924831691468784,0.5689328438172868
98,4.5848836725172735,0.559798149712517
99,5.411357825050469,0.0800942307139676


==> media/mc-ptp/ptsCp.csv <==
idx,x,y
0,1.662682061160545,2.8941488834317846
1,1.7124182722775876,2.6999446757471603
2,1.5642398991850732,3.416131608210677
3,2.0224887369747093,1.8642613709154023
4,1.710327395928687,2.947826721612076
5,2.235458696441243,2.042081394717621
6,2.785789500903646,3.550931183880866
7,2.2806356029324486,2.6300262035515516
8,1.2606205594980062,2.838035288100579
9,1.5099682481249221,2.9765832541509694
10,2.522360731275298,3.4260985024524984
11,2.6774746023028304,4.219845567252618
12,1.4427227727090575,2.654374098257414
13,2.4115900999975652,3.4167617619755974
14,1.9813360269857658,2.2658899381445723
15,1.721871780007153,3.1163083802819664
16,2.481425351252583,3.1510868528821683
17,1.3162939543586134,2.740549968027368
18,1.3585704894825863,2.5068798234875898
19,2.4066143015437085,3.3763536335266706
20,2.323632408150048,3.17878325880843
21,1.373660455281886,3.2345331103290476
22,1.3958483740314493,3.467524926157823
23,2.5676831163059153,3.472598898288129
24,2.572861450088182,2.383421421831392
25,2.727794538875238,3.553919205632546
26,1.8113635643827242,3.0747510018394357
27,2.032432641298084,2.8784488400495065
28,2.5146657644734822,3.5588811698997542
29,1.2053590903803695,2.4771804654618013
30,2.2153350822359674,3.313397663600829
31,1.4461734642929005,3.180928135200346
32,2.0509712239852265,3.3577865751263545
33,1.833485514753543,2.6843166884922685
34,2.130697146623918,2.9151543774578648
35,1.8707674643035141,3.044432497339168
36,2.500241508008607,3.4420311427853005
37,1.3614462846386757,2.379963148181794
38,2.308140370656285,4.158478805540099
39,2.014559366217857,3.1363468785763673
40,1.8687856008174724,2.667920628016452
41,2.5864257803462607,3.1968052253838644
42,1.8646250327095937,2.8840168947414146
43,1.475325984358815,3.717721338164375
44,1.5924425894362262,3.1682273494740216
45,1.0729316412958734,2.181143359562374
46,2.1956268409822672,3.0818681022283263
47,1.3995111423532793,3.4552746197186255
48,1.5868717107659656,2.5051424430739186
49,1.9697820357876703,3.435329945227294
50,1.3900806428010377,2.0963624327030903
51,1.2160757093689691,2.4416378434567028
52,2.011277227281551,2.915112616179335
53,2.3476172218024987,3.1294613195856527
54,1.844929453362151,2.0918079952232853
55,2.131978433230778,3.1525947972140314
56,2.5452737959585017,3.312760680012738
57,2.341766483877584,3.7379000754855674
58,2.086597185226915,2.3398565403321547
59,1.6780493722450092,2.1380734733693365
60,3.2363898231409554,3.2546096381208334
61,2.458283018536032,2.1403113583241886
62,1.9524614909451106,3.1030712538121654
63,1.6824508086289702,2.5047625083142333
64,1.6331811054639647,2.411913175629009
65,1.896617669083449,2.349999030001027
66,1.9562689919029403,2.786696418520979
67,1.2850669643327173,3.555824343765333
68,1.9731890083743486,3.012148566344688
69,1.83774182616546,3.0394988715316464
70,2.6630901403983662,4.098233304588976
71,3.1084032873629295,2.969697538069587
72,2.29916959317557,2.6017501635844686
73,1.579156409811704,3.219200573615239
74,2.269920688032396,2.7024185686476407
75,1.3656736202605477,3.541380063729086
76,1.4575770166212547,3.478328549263861
77,1.738377242663991,2.06464300946658
78,2.006095594115651,2.2551243042192093
79,1.6012923703219348,2.932045246339909
80,2.5180684854851947,2.6198349506533747
81,2.2357332898476585,3.051749287548739
82,1.8200622670727566,2.786240091345731
83,1.8777137149908594,2.700044625628628
84,2.661819947108521,3.643667620911943
85,1.6760505386974063,2.183915557206057
86,2.9722163198148426,2.862135880295013
87,1.549677265078784,1.9397218222741812
88,1.5214052677913217,2.6137470052107665
89,2.029936692352277,3.073871661381556
90,0.7499009395430052,2.733129475467301
91,1.91154848719481,2.6676066644871987
92,1.2017398597420348,2.6040666132509784
93,1.8001031981258153,3.101353787899036
94,2.090510473355973,3.520494217341854
95,2.169934151090963,3.0421726966121434
96,2.434622229118226,3.4986412327732492
97,2.244637272290123,2.4026266006610304
98,1.7370606828113317,2.997533167888813
99,1.1352634412146512,2.7950569545004673


==> media/mc-ptp/ptsS.csv <==
idx,x,y
0,-3.4808040666110336,3.5009594880657953
1,-4.533631547405132,2.8119989679598762
2,-3.2714010341478703,3.451016148801979
3,-4.845431432905057,2.662375178756621
4,-4.323439308718588,2.802298158729214
5,-3.1444992603770827,2.927164285948192
6,-4.686904957949374,2.935712738322916
7,-4.4205469673757705,2.974950826150668
8,-4.140985813483325,3.2516079333783523
9,-2.366170343307434,3.6376692378293765
10,-2.8115004994126886,3.223750666549906
11,-4.131580015323859,2.9778984860308526
12,-4.416159712234129,2.634055441632279
13,-5.822192590465219,2.899609392568762
14,-4.598164428317635,3.077656667989481
15,-3.478463666750886,2.5942963780413355
16,-2.440220535771778,3.5160720000963646
17,-1.3943526962041513,4.091696966079131
18,-4.3831806135109534,2.6232089481683243
19,-3.323675495027546,2.675607219486431
20,-3.9029828395064126,3.138243675658526
21,-5.16343513013958,2.33460329218412
22,-5.122415765655247,2.800560885397797
23,-3.9114124836631117,3.030237364549139
24,-4.505477405623636,3.438123785812794
25,-5.598158837004365,2.8705781051062775
26,-3.214438212188701,3.117847467049054
27,-4.95603231530108,2.8862651937960573
28,-3.3081051530649637,3.7222147147376177
29,-6.51315503252737,2.566036070066011
30,-3.6403419984637373,3.0893725427916374
31,-2.87405202654129,2.910665307047324
32,-4.343845200304314,2.849908690651394
33,-5.168884093756355,3.608870854704324
34,-4.5112443744842805,2.885988616856405
35,-4.233163840138431,3.0883279436461746
36,-5.577090895128843,2.6938232690398283
37,-4.870452791504018,2.493781780280927
38,-3.065226344258269,3.1805214552513927
39,-4.960374433276335,2.5114014846071506
40,-5.34769162259245,2.4190426859730203
41,-4.263475216196587,2.9466739467025085
42,-5.658393736200296,2.339864125350451
43,-3.163200942984995,3.1386498290340934
44,-4.892221051587098,3.0213816119112065
45,-2.755840483636578,3.077590012651376
46,-2.878734299550416,3.8104467695400075
47,-4.573268952113351,3.0836341895571855
48,-1.863153280672103,3.6000266174646027
49,-3.905695216659856,3.340269515609617
50,-2.5062014076500434,3.811770064151507
51,-4.86454410029018,3.0167601122241603
52,-3.0184206923023846,3.8725855036723225
53,-4.4594114494123875,3.0338542486941686
54,-4.1920511771202165,2.9162972684178725
55,-4.368372978489646,3.01521455360813
56,-5.366916722349404,2.893808181697891
57,-3.456125073880654,3.2411239412773436
58,-5.161967173065574,2.5816503757450544
59,-4.175979522687127,3.3532903226711475
60,-4.614848148304674,2.752063797585671
61,-4.877137226604059,3.13635779566473
62,-4.928050434690235,2.8877525358925022
63,-6.05513927439115,2.142643738112198
64,-4.578523747756034,3.107732808395806
65,-3.1788147521882415,3.0088678758820495
66,-3.4352768286866744,3.2200007014471086
67,-4.082020180693442,3.1821463150337936
68,-5.3927087766116655,2.522042177937463
69,-4.2694870046555415,3.0965373599147856
70,-2.035697538925773,3.4281594151184676
71,-2.248406092649055,3.189866683789496
72,-3.1333090221384223,3.547253341310351
73,-3.345530916938193,2.961843108175595
74,-4.777037097653486,2.7739037704999223
75,-2.6524379482212774,3.6554429027739075
76,-5.003090600387104,2.661538914853185
77,-2.2244018814954507,3.2057116706845163
78,-3.12623264979342,3.6876777895457673
79,-3.2785748970832556,3.398802379333726
80,-5.290058371345193,2.7797391319907585
81,-4.403083046000114,3.2883559377169185
82,-4.703133309880728,2.3580465185047332
83,-4.903399089666406,2.1044109462642346
84,-3.3151039882512685,3.3971396372512044
85,-2.0968794405253215,3.7574759537626097
86,-6.225187559052456,2.394090611201038
87,-2.1553572897442077,3.9242388223992677
88,-2.845350174035521,2.8678277942946884
89,-2.69141397484934,3.1189147809427085
90,-3.3208611917227233,3.7180785076920797
91,-2.7863946826734685,2.7387830772841335
92,-2.179342588664458,3.258140240227801
93,-5.520485851135735,2.1758684795222836
94,-3.7018667278885595,3.2559482371808057
95,-3.523349912747427,2.994676013461434
96,-3.4807988429121526,3.1937422311911328
97,-3.184023733604506,3.599464069078791
98,-2.067514128710671,3.7135811376919206
99,-4.99560394729707,2.7421711568849534


==> media/mc-ptp/requirements.txt <==
# Science
numpy
pandas

# Dev
black
pylint

==> media/mc-ptp/wips/mvar.csv <==
letter,sx,sy,ang,cx,cy
A,9.0,4.5,30.0,0.0,0.0
B,6.0,3.0,-42.0,3.0,5.0
C,4.5,2.25,67.0,-4.0,4.0


==> media/mc-ptp/wips/ptsA.csv <==
idx,x,y
0,-0.9067138658322743,-0.32232944592156904
1,1.8952701753900227,0.7339741247251383
2,2.3508086772572505,0.7817705949884464
3,-1.4678039337967448,-0.13038182062134832
4,-0.12403872997579307,0.7208443022729198
5,0.24058559072494276,0.3001904727291683
6,1.4257963391512523,-0.33725539963399453
7,1.2918248491043256,0.9425360502149437
8,-1.4902709437713089,-1.0562912931094142
9,0.37470792944609477,1.0381706497622725
10,-2.6718747520798107,0.494147593889144
11,0.06942073831856813,-0.1213272611812095
12,0.34726146935763974,0.8782711663282695
13,0.29962481690723347,-0.2519467578138735
14,-0.3809540671224024,1.2872866712312776
15,-1.4738511107550947,0.06350982454017352
16,-2.9956894955562876,-1.7244670603919945
17,0.2969977675009602,-0.8683854883138358
18,2.0392392677687794,-0.30062760899096774
19,-1.2736951977244038,-0.6048789299923678
20,-2.3519753106909684,-0.27117598241617974
21,-0.9560638342374215,-1.2986060603721445
22,-0.453728336423839,-0.5010257827438668
23,0.548796860307728,0.08236914241235577
24,1.0391403711765175,0.16081875046676603
25,-0.8303046970721155,-0.3935755606258944
26,0.8701619048594816,-0.21029612368317815
27,-1.9321872452113042,-1.5685220297351277
28,-1.1310915599264484,0.8425534070507634
29,1.5013216709168429,0.1814903014729181
30,0.28630022410916967,-0.23118292359121892
31,0.38039064292063607,0.5499103566771424
32,0.8664946698195443,0.4286282552232601
33,2.3652107546680656,-0.2905144783165749
34,-0.4769520525887481,-0.5787029438157785
35,1.3287055187883545,0.9000852550625913
36,-1.5987919038996337,-1.2945234889995547
37,1.1617838708903265,-0.9161328760218385
38,0.785001471678416,0.7969507430571336
39,-1.0956706557921916,-0.3637954577349026
40,-2.7802885064343217,0.24817295296273884
41,1.4383350607541174,0.5256603814425157
42,1.499601412208586,0.132531896440033
43,-0.6673850716114885,-0.07444810172047132
44,-2.122370262447536,-0.5819790090985335
45,2.329528176441759,0.8965592614419214
46,-0.23780112867041606,-0.22608862679377434
47,1.068790036725736,-0.2010506166081523
48,1.0284390601376088,-0.03227750040016663
49,0.43987114585846726,-0.18996125482729043
50,0.8655278147188021,0.29066032381778706
51,-1.218238356955907,0.1038058591496453
52,-1.6012666217413485,-0.432056935821115
53,0.02577873314795848,0.3699953830095893
54,1.3845746534316898,0.600375672895904
55,-0.08577748680432089,-0.4867137265829012
56,0.13456815488807772,-0.9553031366797737
57,-0.16234349782043278,0.7083700146735955
58,1.4609454262614168,-0.21778214426294326
59,1.1497850480641665,1.1973226601120266
60,1.6085451411108647,1.5654571081706563
61,1.8718870110817072,0.07709088621369975
62,-0.8071576107265716,-0.7180951510650092
63,0.28793918885445796,0.259744036425965
64,-1.4706187480432962,-0.3579797026449405
65,-0.2989562476926588,0.05780063180462417
66,-1.4878099873889299,-1.5288712339752417
67,-1.542791774387299,-0.34261721614831003
68,0.3543899909411869,-0.05137806336958013
69,0.3047628205049638,0.4231783135825991
70,1.5627972699348063,0.15079338566831813
71,0.009962310302543234,-0.35438482194649273
72,-2.308600566087301,-0.647799482587525
73,1.0915063761528847,0.9090200411415985
74,1.1710923624519471,-0.07652520422485973
75,0.12023898010377705,-0.3253511089423166
76,-0.33786761079438843,1.4422004634745684
77,2.018601206411935,-0.06500754862180817
78,0.09630183384142968,0.6366099776954948
79,1.352231502856426,0.4819415680886988
80,1.228195306891465,0.9499398033675391
81,-0.228292260567035,0.7868564373885355
82,-0.5436282708203519,-1.5726183480642955
83,0.18320938713829246,-0.17648904474433555
84,1.3927432328210712,0.9269856107871238
85,-0.7517022504183047,-0.7970472450778876
86,2.113699325747113,0.4819424856746631
87,-0.05455029742200831,-0.7037019262496985
88,-0.920029544634957,0.36224275724382926
89,0.26556366293699285,0.3526395982870779
90,1.287342603474255,0.42494716180618747
91,1.1484812150257104,0.06631203993047972
92,-0.038896416190173685,0.2163214578872276
93,0.818067893373939,1.0751370258585353
94,0.1446801121535813,0.04264234025839056
95,0.4991399985492311,0.4850891669105646
96,-0.047379250301321986,-0.16697929062054756
97,0.03180574631887429,0.5797869548796617
98,-1.0368225795676957,-0.7880855259364854
99,-0.02131151868185328,0.5748010751862905


==> media/mc-ptp/wips/ptsB.csv <==
idx,x,y
0,2.348323219632881,5.914028237654181
1,1.9773221248004018,4.761745730902049
2,1.802804790726193,6.0427327446323265
3,2.4980644474410325,4.458415749845921
4,4.159459917790199,4.376164524355402
5,3.494522685164865,5.07096470701986
6,2.748350245736722,5.548176997334522
7,2.2995902035453573,5.809279622692567
8,3.555770082026353,5.7639907151552485
9,2.280285521776069,5.295884141842499
10,1.9034356928787004,5.324573847306854
11,2.0937679560287807,5.734187729838594
12,4.115899477541655,4.641085150017245
13,2.004604129070138,5.111111645802488
14,2.2935390301273224,5.085659530153105
15,2.5776270716418566,5.503604865035285
16,2.720315904622345,5.798822536287547
17,3.473177703434813,5.425289988561582
18,3.459704524466632,4.215972289843534
19,2.0763409745402015,5.119907653195995
20,2.0943569818402543,6.4542889012608
21,3.627138712979962,4.3786975383555715
22,2.517597569189017,6.245988650351287
23,4.1730131686607885,3.8629316721048923
24,4.2181455874365446,5.2339199673734536
25,4.292624269988422,4.128362827884014
26,2.7464390372663026,4.386037307866173
27,3.4217109888627077,5.279362727830835
28,2.1752232001169305,6.557326124046297
29,3.5317135215557016,6.040460014222502
30,4.746155246771843,4.948488509061542
31,3.508964463617332,3.88835013569897
32,2.87435648806539,4.470758117404466
33,3.7708438238497934,5.561355488926686
34,2.5595144143012023,5.732132710953529
35,1.8503551193840935,4.636309033798047
36,2.4354903452398284,6.060656168531431
37,4.580621358801374,5.488239461659849
38,3.9541789583954747,4.008519096463639
39,2.703772761682429,4.8277501151178255
40,2.9322012776160573,3.355036358571672
41,2.5209228938288195,6.34320075651659
42,3.6796092266154536,5.141826357229016
43,3.9450090841018244,4.116940592511763
44,3.204876785487589,5.387719763719261
45,2.2406266651020883,4.126398188179047
46,3.1481940770322043,4.834358626476214
47,3.6240268910311855,3.4757418185085056
48,4.061453811154428,5.7666824128056255
49,3.2684731145784256,4.886564518050529
50,3.240101177861169,3.9064139054930065
51,2.4609485050179236,3.711903272101557
52,1.7467719404177902,5.036629433573176
53,4.317818262611037,4.764056559106993
54,1.913265440797576,4.9183960734154875
55,2.3541012458836157,4.619777585385141
56,3.105310314198143,4.546624705305117
57,2.566508015439916,5.640928278274378
58,3.7784402372799892,5.361443086051413
59,3.127422210526574,5.238436994187602
60,1.4702440711178903,4.629908953605903
61,2.593729750305877,4.3162924953648725
62,3.8262505995291733,4.4588456312650075
63,2.4279123338753776,4.835683131365739
64,2.95289784185401,5.403189970495994
65,3.5941964645833426,4.815110853910365
66,4.237086491252897,4.29664163622639
67,3.6216207829787006,4.4941370681196275
68,2.2942002493257636,5.355617420496241
69,2.4410540394639786,6.277565957095767
70,3.2615855471044384,6.0907030361789225
71,2.6796341944797386,5.064590216563823
72,2.269181826285018,4.871273584016746
73,2.4876866495784267,4.333366149428633
74,3.2493804970334725,3.806587329738511
75,2.6128056747972175,5.859956073626365
76,4.451631516717623,4.238024842357567
77,2.571867664569632,5.9583272442205
78,3.2995643209288548,4.548328267807158
79,3.5378334170830614,6.431839895758223
80,2.516295083886951,4.894773957412967
81,3.6418848482681727,5.047116123358661
82,2.53371055012519,4.854635625916675
83,3.8498117831622145,5.513795831707972
84,2.043290071064169,6.504675610987821
85,3.086805221691519,4.707958124974313
86,4.5096651196368915,4.990026931280195
87,2.8112766093511397,6.407462374732073
88,2.9719531420899803,4.245845084925858
89,4.441837095518338,3.8645359852120995
90,3.6666401217102598,4.485647901245893
91,2.1314026350913053,6.6388398147658965
92,2.668490845886538,5.534109486787454
93,0.8651404474688418,6.284053579398065
94,3.431604975066063,3.1011430142591565
95,4.213409322001514,5.034628080991261
96,3.1790212840297523,5.144203973353487
97,3.7708253793230133,5.392539300277345
98,3.1407263168764006,4.172233270106167
99,2.985467308966653,5.136598211747283


==> media/mc-ptp/wips/ptsC.csv <==
idx,x,y
0,-3.4474881730603455,4.926250239201066
1,-3.8849781056407515,5.007379012230875
2,-4.132146703165634,3.814851873617738
3,-3.9043103225576323,4.467959385976987
4,-3.652091862377438,5.491061489978997
5,-3.6001691209267372,3.2937888733805702
6,-5.003695831161346,3.5465241878592164
7,-4.432176877899443,2.802672939655306
8,-3.712828740770696,4.465532858244764
9,-3.254188504238986,4.947719686402448
10,-4.112349894935053,6.752730372430917
11,-4.4244918207855415,3.4816579418661995
12,-3.3167890492749765,4.046856928346015
13,-4.134838843040388,4.088924488184715
14,-4.046842077311822,3.85716441485355
15,-4.652541563137821,4.078247378048616
16,-3.5560801542337295,4.940926392211356
17,-4.293502020624608,5.195849804770539
18,-3.4067835551310535,4.117557635181571
19,-3.7371735800027697,3.4746243211540975
20,-3.3205408342801404,3.7161881697098296
21,-4.248452349818182,4.338860033192561
22,-3.131446987417055,4.701618871797379
23,-4.78040923601222,4.571591765049134
24,-3.558823479506655,4.463183987670166
25,-3.654734513892348,3.826620264823921
26,-3.7107432712675292,4.913808375087432
27,-3.5888843785971227,5.431781296115904
28,-4.111536668954627,3.6746191042783707
29,-4.5650467967705035,3.556864535276235
30,-3.929307078143306,4.21633090898672
31,-3.860553759030134,4.19148997523746
32,-3.9650934434940712,4.175854894604514
33,-3.673134326611095,4.661073084349177
34,-3.7868730618732016,3.331829823518363
35,-4.5349333151242845,3.473606709416851
36,-3.8016732404716795,5.110784916190407
37,-3.654763234237296,6.111048790139224
38,-4.368310317679328,4.1577190593799935
39,-3.769572671175623,4.162998799563678
40,-3.9516110375823525,2.869258581158866
41,-3.6278828739555085,3.2655289499836018
42,-3.522476465994865,4.632041956693913
43,-3.7479791140819922,4.9932684770370175
44,-3.681017635553587,4.240645056791734
45,-3.3382567077229446,5.003252216817613
46,-4.045497957423919,3.7417931205372383
47,-4.054108191397918,3.8266749198551215
48,-3.6958676684430207,4.109104369294705
49,-4.5096327731867225,5.084138407614788
50,-3.8586693071881317,4.430113568177932
51,-3.179041651707019,4.705301831184793
52,-4.2281596866882625,4.880824661821636
53,-4.323837435861971,3.49805218523021
54,-4.47524003898488,2.4360983594299785
55,-3.904443166330455,3.5601795812767096
56,-4.278721599727605,4.066231211213158
57,-4.621135026835885,4.016914778130786
58,-4.33783424046327,3.4865232772791135
59,-3.76718829177669,4.429428076337013
60,-4.080633140725682,3.6782092171262875
61,-4.238329411110699,4.274888044185786
62,-3.576526306224027,4.50332838186166
63,-3.820962584664617,3.152839997603373
64,-4.4771237134758,3.532233185334804
65,-4.3650147901177805,3.1666789468331267
66,-4.661139155198471,3.300243758476311
67,-4.486907910438374,2.450430912859321
68,-3.8691170949998357,3.5776330967204855
69,-4.236117738804949,3.583520984918042
70,-4.137182493482262,3.517457662935408
71,-4.045861422876686,2.0232873100820665
72,-3.8162213163761862,3.6698237650139176
73,-4.388202966420438,2.9137193508827357
74,-3.932111097692441,3.3047090260674263
75,-3.6434775340314194,4.900286035934683
76,-4.499804002181798,3.703063435302893
77,-4.384073656138673,4.609068428004047
78,-4.392106541625205,5.56954691639648
79,-3.371403980394968,4.045990729180253
80,-3.9660269593340782,4.597822287333786
81,-3.667139415373127,4.035996397662333
82,-4.420726863466657,2.977025130654834
83,-3.528395232762828,5.483626014616006
84,-4.226265313844893,4.1002602230323175
85,-3.7323214168641026,4.725873626393934
86,-4.667168690549519,3.7906717170137267
87,-4.027853266786804,2.933170689690458
88,-3.931885266549764,2.6121687249305126
89,-4.292948644784041,3.498197532399729
90,-4.380537831555232,3.640688800012824
91,-4.076620906601557,4.721009242618478
92,-3.5257537918539334,3.9614848134685263
93,-4.234534779188269,3.189752481740931
94,-3.978708981479105,4.267697699465671
95,-3.8104232791130035,7.101347590724327
96,-3.9541571747019475,3.3989078356213973
97,-3.8982752402578824,3.125211842844312
98,-3.7556867780713645,4.990171239998249
99,-4.270598640456251,3.1522026899926305


==> media/monte-carlo/cov.csv <==
x,y,covx,covy,ang,xA,yA,covxA,covyA,angA,xB,yB,covxB,covyB,angB,xC,yC,covxC,covyC,angC
-1.0,-0.0037089347349521617,0,0,0,-0.6981583630448692,0.24406440160341789,0.09643537782970715,0.20400849739208868,-139.0334551340764,-1.4999863120364976,-9.235268487613451e-06,0.09250741674338925,0.19731948247714204,-25.80086109807536,-0.5018635376967348,-0.25740179021966547,0.08435524112054678,0.16914873238827366,-17.116214687665064
-0.3333333333333335,-0.013973939017600027,0,0,0,-0.02652896389462811,0.22762713484863595,0.08798485727682441,0.17350116554676123,72.61532097776947,-0.8331417900486469,-0.0001353481985654388,0.09811687206814208,0.1626264970154891,-154.98905418703836,0.15955582797246265,-0.2777167581942913,0.10392146099473779,0.18422217848802358,117.60239557121031
0.33333333333333326,-0.05166779349931675,0,0,0,0.6566721000210785,0.1673117533922774,0.08956664242310824,0.17650805352799984,-126.63424044646897,-0.16419622971329656,-0.002025735779782163,0.09693879816378766,0.1984008512357291,158.85423690550414,0.8060418675201958,-0.35007463274216627,0.09870756422939166,0.19744277445043806,-157.40736289257697
1.0,-0.17880438303317633,0,0,0,1.3612489641629801,-0.030483157676945233,0.10058243873429032,0.1789777560760621,-33.068968817618696,0.5230983751214695,-0.0285884045614527,0.10043166564663829,0.16737694524845725,44.793995427073185,1.4017936356426688,-0.5674711739441652,0.09407059648213587,0.1997768459403147,178.33052261290715
1.6666666666666665,-0.5088654468512741,0,0,0,2.0551205046393175,-0.4688202753031666,0.08593710063018484,0.2008337809274651,-53.93373555170756,1.251757013293479,-0.229849354953797,0.1009982682346635,0.18957250475461013,-2.567761972198042,1.9420682740911155,-0.995336365435345,0.08176225270376876,0.16409931891468088,-36.500548693866335
2.333333333333333,-0.9911345531487257,0,0,0,2.7217870520641405,-0.9510882249249464,0.10470523345858268,0.19557322906379726,112.01447339330008,1.9184228491523918,-0.71211969670424,0.09004749319137623,0.18635364285503492,-6.965023890722819,2.6087363892920314,-1.477604651683682,0.09448186440071998,0.1669988481074737,87.43454413282188
3.0,-1.3211956169668235,0,0,0,3.3612483167811393,-1.1728728148668308,0.0878379598966143,0.1910317366252972,-66.97470025347603,2.523097719477574,-1.1709817200314563,0.09482978692638,0.19666609662814427,-13.532928390380647,3.4017953320547427,-1.7098606541634038,0.09777190523998579,0.2090169637433791,-153.01533563574156
3.666666666666666,-1.4483322065006832,0,0,0,3.9900050304895838,-1.229352064751897,0.08333868288073598,0.16958136614579775,44.18996375908222,3.16913701229266,-1.398691064103655,0.08626324862745163,0.17593843909854015,-109.5386839365238,4.139375749842158,-1.7467381760847145,0.09541771405973996,0.17185394311435148,27.563539089121605
4.333333333333333,-1.4860260609823999,0,0,0,4.6401375715794435,-1.244424820517406,0.09378925117875923,0.18032691878404888,159.99829557068108,3.8335248691035573,-1.47218774156591,0.08199642448149429,0.17956514442031254,121.26222760171595,4.826222637854864,-1.749768612513778,0.09680786781454602,0.18720563523429343,96.50384956726754
5.0,-1.496291065265048,0,0,0,5.3018416004659406,-1.2485176844749408,0.09743612086681389,0.17283216588097186,36.0100260421662,4.500013687418659,-1.4925914394307762,0.09861630162327248,0.17566547227184487,33.28328322413492,5.498136499664205,-1.7499838473899905,0.09176493113263004,0.18756134371802313,-68.48905757423111


==> media/monte-carlo/requirements.txt <==
# Science
numpy
pandas

# Dev
black
pylint

==> media/monte-carlo/traj.csv <==
x,y,xone,yone,xtwo,ytwo,xthree,ythree
-1.0,-0.0037089347349521617,-0.6981583630448692,0.24406440160341789,-1.4999863120364976,-9.235268487613451e-06,-0.5018635376967348,-0.25740179021966547
-0.3333333333333335,-0.013973939017600027,-0.026528963894628166,0.22762713484863595,-0.8331417900486469,-0.0001353481985654388,0.15955582797246265,-0.2777167581942913
0.33333333333333326,-0.05166779349931675,0.6566721000210785,0.1673117533922774,-0.16419622971329656,-0.002025735779782163,0.8060418675201958,-0.35007463274216627
1.0,-0.17880438303317633,1.3612489641629801,-0.030483157676945233,0.5230983751214695,-0.0285884045614527,1.4017936356426688,-0.5674711739441652
1.6666666666666665,-0.5088654468512741,2.0551205046393175,-0.4688202753031666,1.251757013293479,-0.229849354953797,1.9420682740911155,-0.995336365435345
2.333333333333333,-0.9911345531487257,2.7217870520641405,-0.9510882249249465,1.9184228491523918,-0.71211969670424,2.6087363892920314,-1.477604651683682
3.0,-1.3211956169668235,3.3612483167811393,-1.1728728148668308,2.523097719477574,-1.1709817200314563,3.4017953320547427,-1.7098606541634038
3.666666666666666,-1.4483322065006832,3.9900050304895838,-1.229352064751897,3.16913701229266,-1.398691064103655,4.139375749842158,-1.7467381760847145
4.333333333333333,-1.4860260609823999,4.6401375715794435,-1.244424820517406,3.8335248691035573,-1.47218774156591,4.826222637854864,-1.749768612513778
5.0,-1.496291065265048,5.3018416004659406,-1.2485176844749408,4.500013687418659,-1.4925914394307762,5.498136499664205,-1.7499838473899905


==> media/traj-mc-ptp/ptp/covs.csv <==
letter,sx,sy,ang,cx,cy,nang
A,3.0,1.5,-30.0,-6.0,-3.0,40.0
B,4.0,2.0,20.0,-2.0,-3.0,-30.0
C,2.4,1.2,67.0,2.0,-3.0,-47.0
Ap,2.0,1.0,-45.0,-5.5,2.5,-75.0
Bp,2.0,1.0,-25.0,-2.5,1.0,-95.0
Cp,2.0,1.0,30.0,1.5,0.5,-150.0
S,6.0,1.5,-20.0,0.0,3.0,100.0


==> media/traj-mc-ptp/ptp/ptsA.csv <==
idx,x,y
0,-6.361875282631189,-3.03940609425236
1,-7.8317666839970475,-2.613081006294582
2,-5.9183703924991375,-2.3696427077600144
3,-5.385503661711542,-3.4085006922207923
4,-6.173357742328359,-3.0895069804292477
5,-5.1350194915178635,-3.3162120143979785
6,-5.671249008723889,-2.839363818613764
7,-4.835394013140472,-3.6006385757244965
8,-6.663977079642396,-2.0565768291157442
9,-4.8109179530906925,-3.0528354806223437
10,-5.35980733246288,-3.5246967061373113
11,-5.395826054549119,-3.3360273103774407
12,-6.666836165813625,-2.527692729850261
13,-6.0813727978991965,-3.1279371648621623
14,-6.013358222821666,-3.0400805952997083
15,-6.654226573770617,-3.0850068707742797
16,-6.005811793636194,-3.0400984078070565
17,-5.935461720304021,-2.9145763018560906
18,-6.009297728024912,-2.4473421639466606
19,-5.774562212209179,-2.416810187367896
20,-5.82201041439348,-3.2445922749492047
21,-6.03821314660331,-2.843264541246047
22,-6.067169109603271,-2.4495109841823894
23,-6.795457795411403,-2.58307090180705
24,-5.760506962274257,-3.105640822946687
25,-7.027198936169619,-2.633571549545235
26,-5.097294250797865,-3.526088069554147
27,-5.452250038419669,-2.6718804735998094
28,-5.687509711038556,-2.152213821481465
29,-6.474934897199322,-2.8213016334452217
30,-5.576148176391504,-2.7128807315059764
31,-5.9060954826019945,-3.3648294783161656
32,-6.42074450956296,-2.8820034252742093
33,-6.890922222286045,-2.7916100747506976
34,-3.794235812807503,-3.265690237726583
35,-4.446496290501923,-2.782051716060417
36,-7.397071387374748,-2.8016596116923327
37,-5.278709931963006,-3.7690822324797075
38,-6.6691109368258905,-2.904016585648678
39,-5.5805671946157505,-3.2127136937514464
40,-7.515786738695378,-2.450861111587491
41,-6.473939903676171,-2.5528006714165126
42,-6.647212360528524,-2.389137075671648
43,-5.49437559378043,-3.224172702962479
44,-5.508117749393675,-3.424909999433267
45,-6.899713127837796,-2.965724404519879
46,-6.012587604694622,-3.282180042208511
47,-5.477948711054559,-2.8150058287441153
48,-5.7187725393757685,-3.2740636400387895
49,-6.31508840621063,-2.709293210460396
50,-6.57108602454156,-2.7765962817414604
51,-4.6322213393615135,-3.1067143973414084
52,-6.265294905169973,-2.5092824100038573
53,-5.11142660474335,-2.1991252702175244
54,-5.009570218859288,-2.9657663479104954
55,-6.084333317239088,-3.1781778423064218
56,-6.635293447727669,-2.94576688767768
57,-4.3851693639899185,-3.913793966019093
58,-6.109390780989883,-2.0482967533310164
59,-4.901335987998579,-3.3013702576269885
60,-7.0152015035885835,-2.477852029836094
61,-5.86746955345035,-3.621566872556083
62,-4.753867203228897,-3.642154508716737
63,-5.958060055918216,-3.938226431650812
64,-4.710501055780387,-3.2203695118369158
65,-5.773941485087574,-3.371680531285998
66,-5.7809909486529465,-3.393611876371714
67,-6.520061451925371,-2.1847322246835943
68,-7.4673276421609245,-2.314282941146799
69,-6.4042947967418975,-2.288645222601591
70,-7.1404997522575275,-2.0905102944230136
71,-6.965985125144906,-3.0027412192260106
72,-4.721221733829682,-2.98112337005967
73,-5.936029271969531,-3.040086083762891
74,-5.473308694768255,-3.677322107822234
75,-6.993729494751259,-2.5420365863404664
76,-5.168571192827717,-3.061866285828794
77,-6.173255859438267,-2.7384925725532936
78,-7.66264630075227,-2.568797963025361
79,-5.045617663116783,-3.240664689196286
80,-5.463305343082233,-2.9177110998621583
81,-6.120706277582559,-2.8248439014341904
82,-5.536119252507404,-2.9537960616102574
83,-5.567638824619148,-2.902659022182338
84,-5.891626449901459,-3.4899970863186867
85,-6.443102632520877,-3.172292186058335
86,-7.027000467553571,-2.5422487516472114
87,-6.337010225705502,-2.8679284681110078
88,-6.201831358967333,-3.9296124409341338
89,-6.991800916505643,-3.0697068703688273
90,-6.776187258255018,-3.0551875271639815
91,-5.916773391561623,-3.114701799407776
92,-5.246206847878021,-3.2727492669162395
93,-6.396548539228449,-3.064451403768991
94,-5.119990978107948,-3.4720522244674785
95,-6.067379647515738,-2.5091188822958226
96,-6.5913991155009235,-2.723079803966607
97,-5.166938119338919,-2.8494378686852335
98,-6.04271338531256,-3.087465014904161
99,-6.612448253354977,-2.5812462546195034


==> media/traj-mc-ptp/ptp/ptsAp.csv <==
idx,x,y
0,-5.3361203895249805,2.279597523998276
1,-6.772263485099584,2.7661542675629605
2,-4.95046174900085,1.3602927088460928
3,-5.669698720256151,2.0071924899694786
4,-5.50818045112508,2.4566244222874745
5,-4.820224181700579,1.9130459827552975
6,-4.711876224833263,2.114899944589485
7,-4.958262975991009,3.2207883923153022
8,-5.89599520997178,2.774301800080906
9,-5.597417390970963,2.678103653485754
10,-5.61656688548291,1.7732963065718517
11,-5.509225538621756,3.3821040772058737
12,-5.384384142121039,2.2312210952833063
13,-5.009431014656784,2.5891115743283626
14,-6.244990981416158,2.737851475205209
15,-5.515081569920904,2.201934623412071
16,-5.364789919285723,2.8050397537261507
17,-6.01590067331658,2.8531676734789326
18,-4.941777226454888,2.25002694578242
19,-5.843062570317751,2.638146917666218
20,-5.464699572885648,2.6694906171231256
21,-5.838399029337807,2.8779482062089885
22,-5.646723599750615,2.748738395378541
23,-4.901942869417267,2.3074594460904847
24,-5.236076323650781,2.844098841350398
25,-5.218216755750804,1.8124094576382366
26,-6.128523816530347,2.137444500049505
27,-5.574680396445913,2.31594510635425
28,-5.403337589954586,2.257610501289542
29,-4.577839392397639,1.6018129546534303
30,-5.227300223586456,2.8332375908157776
31,-5.987044647098019,3.1918340208626406
32,-6.568829926210916,2.1867230784470673
33,-5.40431363166032,3.0423947340432496
34,-5.786756684799441,2.9237231409562323
35,-5.4600110254852705,2.24946604386024
36,-5.385670297855027,2.633305461371462
37,-5.760663965326656,2.7060782631971936
38,-4.460747440012035,2.5133513490856005
39,-5.919912671824588,1.37350548743818
40,-5.789712849880981,3.3746304541792007
41,-5.29613451201087,2.8578532198210276
42,-5.921978580974376,2.4412267363177222
43,-5.9042251691169465,2.190716790220657
44,-5.484909752153396,1.984498532895114
45,-5.2568150735544945,2.8707295473947543
46,-5.103617801054386,2.3693680197366276
47,-4.939061495356263,1.3200978860385344
48,-5.442053104162428,2.9950499654688
49,-5.5763741338809165,3.1938020967628105
50,-4.981277413941788,1.6806883219501272
51,-4.491772065443868,1.4017737020755454
52,-5.693911458119407,2.497870942148301
53,-4.997602404813626,2.245565242969923
54,-5.678483361721714,2.755614599904614
55,-5.241263240594578,2.266119070676261
56,-5.457660739685903,2.611984707498884
57,-5.761773750785959,2.7462375190903314
58,-4.989050309608315,1.830865451641224
59,-5.778433494711176,2.5246330289145726
60,-5.786750758392699,2.3913842141636703
61,-5.931700874340159,3.1649035018109397
62,-5.338620204240925,2.775672987799722
63,-5.785660604551434,2.8377396436902775
64,-5.719484794063274,3.0978780324297457
65,-5.586723653993133,2.5883330006145533
66,-4.9918022876064985,2.103316481733159
67,-5.8130378129492675,2.3318032584597335
68,-6.05703049834504,3.0545667469795728
69,-5.182902048197469,1.941637994917694
70,-5.4930032705274545,2.4725180948190038
71,-5.171295986238204,2.191582506522382
72,-5.029133786085229,1.7810516920626585
73,-5.871879988763654,2.483029077212462
74,-5.532764299249705,2.9951058910049526
75,-5.949657953003903,1.564412598804744
76,-5.470526143969481,3.248440005351944
77,-4.789936245430825,1.9111467626114844
78,-6.099478025184164,2.167072413737666
79,-4.9186186330629935,2.644366114511034
80,-5.585738700111662,2.602869873235455
81,-6.143843584481555,2.8125445992451925
82,-4.376079825713744,2.166706162370301
83,-5.183867446249463,2.1941284972538986
84,-5.89591444728806,3.0729668551453497
85,-5.74655303571494,2.4138059591105465
86,-5.105830212962852,3.394459730593411
87,-5.590410518242529,1.967827320110556
88,-5.839005514883078,2.4400587126753672
89,-5.549171364124124,2.5866364842166965
90,-5.649691687323469,2.78963445299094
91,-5.266040822688666,3.0266426440094643
92,-5.0958255490825985,2.1509330102531563
93,-5.988300964550706,2.313587881935111
94,-5.2156449609722655,2.05178426676068
95,-4.964126933985879,2.6386173685979815
96,-4.713583441792902,3.4348982334064693
97,-5.44271749576821,2.292093604635988
98,-6.58848743290709,3.2950510805464353
99,-7.301527026186669,2.533802832565504


==> media/traj-mc-ptp/ptp/ptsB.csv <==
idx,x,y
0,-2.41892041431254,-3.4292075617027624
1,-1.352838917401281,-3.4612219755614353
2,-2.1837435233420583,-3.0160962686337136
3,-2.884600565520191,-3.052933323508076
4,-1.7464139556278444,-2.2836039718778305
5,-0.9754576402317554,-3.2907740364307205
6,-1.4496802163995879,-2.7551127719435202
7,-1.6529477999879214,-3.094651350641454
8,-1.0114956257727783,-2.3889184430047856
9,-1.367864675363409,-3.262116804228377
10,-1.8498654512103507,-3.240142818371965
11,-1.8397492825899953,-2.5470172318266586
12,-1.5787525608756203,-2.958269836124854
13,-1.6457160248219436,-3.0132808529033723
14,-2.7925355256368274,-2.9371349602261376
15,-1.6388590459338528,-3.2509450621065508
16,-1.9102099547251172,-2.718913620842638
17,-1.9781606885287941,-3.038212037822474
18,-0.3461468535099128,-2.4522050839590483
19,-0.5445571185318301,-3.2141599742071154
20,-1.6488347469626279,-2.940631005487669
21,-2.009109797131101,-3.2477916051108022
22,-1.6796718403388695,-3.151985074325584
23,-0.290290123108478,-2.847881609071278
24,-1.3669649458530617,-2.7778176855859065
25,-1.9056045321319637,-2.6759271354367713
26,-2.692636394393089,-2.8047084359045997
27,-3.1644277269450622,-2.9359930159261096
28,-1.9026671458218831,-2.5498521388989497
29,-1.1267687664391444,-2.8916287293077247
30,-2.794438803825198,-3.20181578143795
31,-2.636183072864696,-3.346653797072238
32,-1.516402421491565,-2.7573332978083696
33,-2.7202879060391725,-2.7123877062211528
34,-1.9471946816293892,-2.8964849117953513
35,-2.608120409891207,-2.932554753252113
36,-0.7524619652176681,-3.012844838547527
37,-3.300393893854974,-3.5800041578294746
38,-2.571818460077689,-3.215846506838191
39,-2.9078672890266937,-3.375774527990101
40,-1.9578443518769297,-3.6483489217884197
41,-2.0073514537159673,-2.6541405777947893
42,-0.6427148596760548,-2.430993046329813
43,-1.3265353595470577,-2.9241294198514405
44,0.5575694080085127,-2.30087161852963
45,-1.1546108778212578,-3.057702996079925
46,-0.7569949802228448,-3.1499101466829087
47,-3.0511878579813936,-3.308571976422702
48,-2.83246460309328,-3.1711075041049366
49,-2.3028516279963407,-3.204995947520601
50,-2.5135129957593936,-2.234858472529635
51,-2.6348535225342027,-2.923824762784147
52,-1.5971814444052983,-2.6183997780641155
53,-3.2018638050751282,-3.7143596418611047
54,-0.7956772428869672,-2.156281935589946
55,-2.4054028137606203,-3.0139215433687587
56,-2.576127881175414,-2.7250128857547846
57,-2.7420190237230884,-3.1738299358214466
58,-3.937688319740844,-3.2618084211639506
59,-1.1546423349515975,-3.063830949967525
60,-1.8593228800078423,-3.103112594910804
61,-1.8374357312177825,-2.8758592911249536
62,1.116420896766142,-2.8237411074342122
63,-2.916552508190942,-2.944026549537436
64,-1.3339285711802855,-3.1101968618258704
65,-3.0597977835736527,-3.225390270887634
66,-1.5829820820273672,-2.3437435934594792
67,-1.6825542107659914,-2.7355625729866166
68,-1.9593379018587305,-2.978026275152761
69,-1.0748984076603687,-3.140016505271766
70,-3.1314224470793306,-3.5228900227487325
71,-2.2084247467540354,-3.414172928397482
72,-1.7726875660674406,-2.980819946904687
73,-0.5195821314991158,-2.430521848088598
74,-1.880281592223973,-2.5914487798380987
75,-1.1626493121169101,-2.5907473621486017
76,-4.200533223272938,-3.2320524116114293
77,-1.413417742366697,-2.7649821917327526
78,-2.123062684533744,-3.084674938790623
79,-1.8617171825655128,-3.1678733399500536
80,-2.381039213809741,-3.1773176134474537
81,-1.231115924974683,-2.631308509815483
82,-1.959359442152973,-2.1404891712798633
83,-1.7346392398042665,-3.1951485654642076
84,-1.500327625991562,-2.811647709570112
85,-1.2904880615378653,-3.310443437694356
86,-3.4847900642473295,-3.6040634453952887
87,-3.426971173622415,-3.1502705766580728
88,-1.0754702403179444,-2.3352224821604546
89,-1.7652170110316083,-3.293025572924881
90,-2.117328230857558,-2.600827826987782
91,-2.6777421226237696,-2.8262813468841306
92,-3.6560999045154228,-3.157982295426325
93,-2.3429473859790395,-3.120007035694387
94,-0.6282149552363017,-2.8584246334538617
95,-3.4425771259457485,-3.7567391741250216
96,-3.272914529424378,-3.0902388596128794
97,-1.1481542360338206,-2.8619785635150086
98,-3.6424919687478168,-3.4103879250365017
99,-2.7913128385983166,-2.7433226292309856


==> media/traj-mc-ptp/ptp/ptsBp.csv <==
idx,x,y
0,-2.0347648450607294,1.3222773282725455
1,-3.5259875024339493,1.3414593944224107
2,-2.1255285801777233,0.9051310983992422
3,-3.0153173257916874,1.2047568598983722
4,-3.1811323144766748,0.9435997356500865
5,-3.0022136223510225,1.4771287726003415
6,-4.47406282332651,1.6013517293203696
7,-3.034152548061257,0.8829627933755648
8,-1.8029248363232213,0.238517437447209
9,-2.7303249506315126,1.6364283783986528
10,-2.6073563317330333,0.3367505220084617
11,-2.6745731941597994,0.9944767638105557
12,-2.2099562819493657,1.46214202724248
13,-3.255840854589054,1.5882791264743492
14,-2.018699980345683,1.031930337778036
15,-1.7825695031502184,1.2083463865775188
16,-1.764169895929221,1.2379753993053373
17,-2.6943820225278694,1.1246643139367667
18,-1.5885752981433159,1.0482478534531097
19,-1.4448617453903203,0.46711250177070174
20,-1.837386580409583,1.4801358499759305
21,-2.648476766136888,0.8563115382663695
22,-2.754472435017831,1.7423043125929378
23,-2.4973148907967735,0.7204846482722498
24,-1.8324084844521433,0.8764596153302441
25,-3.6218010814694006,1.1942564835519605
26,-2.438659447769704,0.7265557832055274
27,-1.7541888294748138,1.1715063611302625
28,-2.7385409568714674,1.1813250941253506
29,-1.6275049224105302,1.0097135278171596
30,-2.6644657056279453,1.4789862755495589
31,-3.2279477675501265,1.089139305722483
32,-2.7301099774089295,1.1510825705143901
33,-2.5163252194697785,0.7714109376269043
34,-2.990322124859536,1.7494828417141979
35,-2.3851104543938715,1.4589886900577043
36,-2.3416712301825107,0.8876870514225567
37,-2.5290105261748237,0.9358353610036042
38,-3.0927648453993153,1.4574568825322065
39,-0.8436595975568584,0.9289521780976894
40,-2.692426539365511,1.546993116957592
41,-1.9508601645835983,0.9468237397720518
42,-3.264533646713428,1.415365133650054
43,-3.554518701899622,0.9953177360883136
44,-2.069424982358881,1.100236947237998
45,-1.628997578789772,0.9750637538864833
46,-3.112350912562611,1.2297804472735285
47,-1.696453363936668,0.6972141438288124
48,-2.3041657771365367,1.0946949589633979
49,-2.7081593482552755,0.9294641317348507
50,-1.5422419586916034,0.3096911900099524
51,-1.9272038630087898,0.6047109485512296
52,-2.164984809671841,0.6363064041485997
53,-2.4441067667474394,0.8203913351674794
54,-2.6317097787732076,1.0261636580295983
55,-2.9334963353912107,0.8113571971401861
56,-1.9917148937909501,0.5885775501850868
57,-2.521661203812638,1.2116309875571472
58,-3.231507838666862,1.1882750387977643
59,-2.3745554215543936,1.1865303698925311
60,-2.5226135158268024,0.7220437513710671
61,-2.999050447068919,0.9773171664021172
62,-1.5653300921431248,0.7690922453880022
63,-1.9736041746981343,0.8884075459133984
64,-2.0573482536509555,0.8235324299380009
65,-2.1182088034280637,0.892355517133219
66,-2.854566892647437,1.1366694969492386
67,-2.446061718199663,1.2787054367363722
68,-1.6214798149713006,0.8789673732534591
69,-3.2179588930171734,1.2955396025957604
70,-3.2667099798677226,0.8848717642260178
71,-3.2685507258488453,0.9488674594569441
72,-3.208604632458192,1.2074696860916032
73,-3.0899003351864445,0.8921727649422254
74,-2.458567611181397,0.47228389669672266
75,-2.693968944515317,1.2489791200726188
76,-2.685914848930129,1.3606624299686243
77,-2.8974977065394314,1.1228206664790015
78,-2.905095603831921,0.935358152420374
79,-3.1020778219208234,1.206143474077675
80,-2.7489805728351175,1.0231622502554942
81,-2.210446893547383,0.69137488538011
82,-2.317755292106219,1.1829706959489985
83,-1.4001269424689848,0.8403976141579214
84,-4.791872713305286,1.5220785902523064
85,-2.433071513270921,1.1239255594108575
86,-2.4668785034160563,1.0540100974432276
87,-2.71920826457275,0.797107016820208
88,-3.3251292563277635,1.2541854529642606
89,-3.276755645524144,1.2330299373816882
90,-3.2530201824873686,1.1982913962849593
91,-4.458429926524872,1.7392861002169568
92,-3.4332182056244673,1.2046653384838648
93,-1.6290951346578333,0.7888496029463751
94,-2.913008372879716,1.1627082665772388
95,-2.27148015644058,0.7906009416301593
96,-1.8333425516801904,0.7867575784515392
97,-2.949035637953317,1.3118987898780186
98,-2.996612824769432,1.079521381078153
99,-2.6965907040731083,1.0691819996866254


==> media/traj-mc-ptp/ptp/ptsC.csv <==
idx,x,y
0,2.0689210717729494,-3.6677930393767135
1,1.931986247686298,-2.5971208261527305
2,1.9812850187036612,-2.4957872287293554
3,1.5876649454781675,-3.353233355271614
4,1.9266296475134634,-2.705711212708758
5,1.6137177556320155,-3.344067659910608
6,1.617564830901437,-3.934477426933288
7,1.8607429213296265,-2.44266953835654
8,2.285982447001724,-1.991040270146989
9,1.6841975285899202,-2.8314034435357507
10,1.8324484526425158,-1.5428275775600755
11,2.5349926195586776,-2.6990547972053434
12,1.786143583104851,-3.1096610485218714
13,2.2524126290122553,-3.0562351669845285
14,2.3302654624986583,-2.061489177576851
15,1.6848580868642002,-3.729427998916935
16,1.669325756347463,-2.7957401951367378
17,2.594614735246644,-3.275520510791841
18,2.1965966347851613,-3.8065190553426387
19,1.7938891475157914,-3.6479153758135867
20,1.572888447254515,-2.979660992663102
21,2.348153894905924,-3.1352636948130685
22,2.279666261962293,-2.522276111591499
23,1.863646505611937,-3.565626813208017
24,2.212916945405574,-2.887712032968893
25,1.8822649656901207,-1.9981918796398754
26,2.1232175580554067,-1.7774321625798672
27,1.6338554284627023,-3.122660382482863
28,1.9284422774585441,-3.037590171107772
29,1.771628940159943,-3.864746259183513
30,1.9000477485407,-2.894460812527821
31,1.807994384720128,-2.3977580762225297
32,2.0544703494418353,-2.3581792625579023
33,1.5312121524003424,-2.6490500767440706
34,1.9981955755471583,-2.9052259159584386
35,1.783492846876466,-2.279205506427527
36,1.861665368494067,-1.9789875264307646
37,2.3179527105326296,-2.0901568630125658
38,2.513453703338251,-3.6380186229993243
39,1.8094811353234468,-3.842654230001112
40,2.169838985336864,-2.8770160539933736
41,2.2492853121399854,-2.8762074064005545
42,2.0639016302047373,-2.6747757545647217
43,1.7930978337081886,-3.6452797779895096
44,1.7832554681692396,-2.303472564471209
45,1.443510432098671,-2.8254669245740236
46,1.4655240080863123,-3.419196846155846
47,1.6415496990532157,-2.0294828320049256
48,2.1740123973050145,-3.2044619160103287
49,2.287716033991454,-2.602854813089453
50,2.2584812434529136,-2.266233921701012
51,2.084542638964779,-2.4036643543121925
52,1.5073071548391046,-2.936114953880779
53,2.372610256280008,-2.9390894849591835
54,1.5853891832653964,-3.4775875738572313
55,2.3264121443889225,-2.988011130346896
56,1.7266579354480884,-2.071531081739869
57,1.8711783178359533,-2.6491980031303584
58,1.405162268762206,-2.697253608660945
59,1.9999778612552213,-2.3256998834440945
60,1.9744983194224326,-2.8457560235905195
61,2.0227775299120894,-3.760176389280405
62,1.7510430232107,-3.3105882749711077
63,2.0554157248386313,-2.5270890534112223
64,2.177770742630554,-3.5415185295932057
65,1.920819412768663,-3.4186146578191225
66,2.350103324228358,-2.5216329689419137
67,2.604029939469251,-2.2233870615131246
68,1.7833657432709646,-2.9307577162719483
69,2.5837351555249586,-1.8923590672784312
70,2.159305273625617,-3.245706311448836
71,1.5217933982119287,-3.1960082004471415
72,2.220146332124054,-2.2774904915895897
73,2.4846587341014903,-2.991769713084736
74,1.9925211834247791,-1.9507031145792293
75,1.3407203710334308,-3.7003144874775473
76,1.8933469003699634,-2.977559121937127
77,2.046917853057681,-2.742187516927951
78,1.8092082392540294,-3.4481113014236824
79,2.1557249573633257,-4.165816496476275
80,2.106763983259124,-3.4074747146890174
81,1.941210618115293,-3.471288183565452
82,1.9990380446521967,-2.5389388419312295
83,2.549438824936897,-3.688500095630736
84,2.134370620439553,-3.1677318700287236
85,1.7752769999744142,-3.021515253066429
86,2.265641207881268,-2.0831636614344498
87,1.4077403872133125,-2.6512782070843
88,2.267782365194573,-2.8348609219494127
89,1.9924876460770078,-2.791727248875051
90,2.2108069546968268,-2.1627792325931487
91,2.357625484345319,-2.6352693630851025
92,1.7539077522886337,-2.226561916023461
93,1.8282985130703027,-2.7251950427839113
94,1.8397772385176778,-4.441838381341972
95,1.6628497935657682,-4.214754539282075
96,1.4165622572605598,-4.737667343676736
97,1.9417748785792033,-3.3339031833985278
98,1.6784522753841227,-3.3409788870266226
99,2.3186364011505143,-3.7125559449049854


==> media/traj-mc-ptp/ptp/ptsCp.csv <==
idx,x,y
0,1.1370457300819599,0.5376634559290344
1,1.0652689881930175,0.37624360003089574
2,1.3612811360473285,0.9593787428590768
3,0.841755859586244,-0.3514804409626747
4,1.211438471465627,0.5611131402858154
5,1.1371911678888256,-0.2928068887438846
6,2.5272574744855816,0.6383592259159901
7,1.5284380712120023,0.12839449961066235
8,0.7462615416548547,0.6345983343487057
9,1.0505703234145953,0.6515549820805457
10,2.218626479169652,0.636446315461489
11,2.8304629107681567,1.1726321932667383
12,0.7984021936497021,0.43537419033192365
13,2.1146192465978917,0.6677011752166756
14,1.0450273448188343,-0.03892684948345548
15,1.322308907469464,0.6822959610205122
16,2.0180225828569944,0.44625691638577997
17,0.7375181391395357,0.5429828064633511
18,0.635544842095443,0.3548160846627235
19,2.0860672362956967,0.6393979858086387
20,1.8943460118442985,0.5212354124354552
21,1.0834858220975407,0.8901785025114455
22,1.2423376439872786,1.055615529028786
23,2.2866688843920064,0.655364858764748
24,1.6408474615651598,-0.15555764421107365
25,2.4775070659451286,0.6605742418565299
26,1.3770152099562563,0.6205688866820682
27,1.4562333165179229,0.39851908816907106
28,2.2910823545771737,0.7377420347690551
29,0.4816644998041486,0.38557633785593776
30,1.8784997260514766,0.6585771498749293
31,1.1159102060630066,0.8253552782779918
32,1.7589524355206987,0.7482218034744335
33,1.1635177080968915,0.32289271696403365
34,1.5654713056130873,0.39190799331144494
35,1.4116966967043116,0.5775646090324753
36,2.2084856474522514,0.6559086558064964
37,0.5623096024350431,0.25953967489156315
38,2.465623394544145,1.254380990932548
39,1.5943596802639362,0.5962707781004652
40,1.1850944141632092,0.29854166693583273
41,2.138628349732274,0.4440189683596993
42,1.3104432745022694,0.4605115049205901
43,1.4623715694514232,1.2140815580870075
44,1.2383015434206264,0.765489983768137
45,0.18720430949348899,0.2113116104935206
46,1.722724577257886,0.4933714826214479
47,1.2382769054654277,1.04525208716092
48,0.8373775258415368,0.2748127072065276
49,1.7331135983561199,0.8338199150092819
50,0.4183967789195149,0.03898360926285882
51,0.46996241961544905,0.3554773128220112
52,1.4593289228198636,0.43305004757732507
53,1.886205569983682,0.4763253444630521
54,0.819859106404986,-0.1212206151547972
55,1.7084019039023408,0.5678579326967026
56,2.171305377682258,0.5443491135358838
57,2.2443472703214464,0.9303445334858896
58,1.1827337621971181,-0.020269412902298445
59,0.6991965084375211,-0.02931434994900306
60,2.7507103162564457,0.2628694228824679
61,1.3938544276999327,-0.2966574004568845
62,1.5193078695955435,0.592960541976007
63,0.9220829504445913,0.24157711421828065
64,0.8228547842232613,0.18958742985113342
65,1.0199733056634182,0.05276563125482148
66,1.333762027350288,0.3566166635245829
67,1.196626111998715,1.1594068586625907
68,1.4834302960560035,0.5182688036796655
69,1.3794036567135548,0.5852859117132966
70,2.7450577063656008,1.087247285318865
71,2.466839862771483,0.09533821285194438
72,1.5280219431874515,0.1009984938063202
73,1.2569349684793167,0.8079381435748164
74,1.5621471866839478,0.1858681779442013
75,1.2596281215893437,1.1208851620891962
76,1.3036417709009398,1.0423588818004692
77,0.7089539204406115,-0.1046645578000639
78,1.0605999816772658,-0.055461007752518054
79,1.1051249159597263,0.5869818878019015
80,1.7333368284423618,0.038962465404186575
81,1.740377451482522,0.4571688430854477
82,1.212455196269975,0.40323842314096975
83,1.2122114567251714,0.319328010805789
84,2.4724765078926834,0.7499937158276562
85,0.7247957971808903,0.005430344178994795
86,2.2815906143364058,0.062385869983443976
87,0.4666746424899264,-0.1324078846912342
88,0.8440588173698463,0.3780649936282586
89,1.5707158311360818,0.5445569465450173
90,0.22978573148674353,0.732748719744591
91,1.2229063494249277,0.28356482592203314
92,0.5542208869838116,0.4810863875326149
93,1.3828955200946778,0.6442140835235854
94,1.8912512575971707,0.855463227892665
95,1.6761889963306016,0.472740445974501
96,2.1839816454260967,0.7205875543690017
97,1.3606537084991255,-0.02812664417752453
98,1.2648770170229298,0.5888224888342053
99,0.6092029327310001,0.6458903154464831


==> media/traj-mc-ptp/ptp/ptsS.csv <==
idx,x,y
0,0.6890129149250724,3.2139767019963585
1,-0.5611741944820411,3.0720454015297225
2,0.8535903998448681,3.0752027181266723
3,-0.9069534462718631,3.0786147184636095
4,-0.37779537548803,2.9688606562998574
5,0.7313696618421106,2.550238980708919
6,-0.6424440046276901,3.2514696287572438
7,-0.38689158537347834,3.166739659489542
8,-0.012782711725633413,3.2881321815129643
9,1.746066223292317,2.8348511343068004
10,1.16217022468419,2.6654020434382253
11,-0.1274643476653919,3.0394286371383994
12,-0.5362681679657397,2.8602832225092167
13,-1.6727040327986842,3.7297433312239168
14,-0.49935213231413883,3.3383469954663623
15,0.2833913714565954,2.403103940075611
16,1.6252451624702473,2.7595411715519647
17,2.8182508125156835,2.8033721909809195
18,-0.5116891385849734,2.8357650927323346
19,0.45821045004978483,2.4061240065967193
20,0.1488205117538319,3.079850476336374
21,-1.338384228234317,2.9288541046247634
22,-1.0922125289870501,3.326595932228919
23,0.09272253958504074,2.9871712464160955
24,-0.25446890380288684,3.6186319069432917
25,-1.4856547514879919,3.6030685322201617
26,0.7546482410629362,2.752005281871209
27,-0.9050610182418879,3.3283259771951474
28,0.9427604085720718,3.333939194207294
29,-2.439865784781926,3.7425145535623354
30,0.3614315056399882,2.9180939794342784
31,0.9655104716444047,2.413886482457772
32,-0.3746119685942105,3.020562001368141
33,-0.7702333483162457,4.069464506884887
34,-0.5079062807535081,3.128064889408757
35,-0.16853940042013282,3.183743496436973
36,-1.5463209598592293,3.435719372050159
37,-1.0051159815937478,2.939280878155873
38,0.9161059377318564,2.740886715648778
39,-1.0775095839489601,2.99545491110356
40,-1.464988807090485,3.087131540941895
41,-0.2593126943784788,3.07085043432682
42,-1.7781094452653652,3.1561280177476037
43,0.8097672296198879,2.747545111463223
44,-0.787305882361578,3.420315388514347
45,1.146158947042695,2.509823725242759
46,1.3659457155756678,3.219665744628073
47,-0.4744278033942886,3.3324909449691784
48,2.1784275805242768,2.5750304481735746
49,0.23724565237217088,3.2615171807827124
50,1.6992825701816872,3.0533255870663774
51,-0.7646633851952983,3.403741637746209
52,1.2691223492910746,3.3379820424950326
53,-0.39511693104700146,3.236828209480704
54,-0.20917753089707616,3.0116001066966356
55,-0.3221844642508894,3.179240913070078
56,-1.2686659477254543,3.519831454602951
57,0.5942119803434495,2.970797042362806
58,-1.225979928398291,3.1488533995606955
59,0.0016862892035406282,3.394689752751442
60,-0.6606677534659139,3.0550338575027034
61,-0.7221302371303617,3.516227743689984
62,-0.8793991131165187,3.3170714468021028
63,-2.22116453970418,3.158383346674852
64,-0.4682845570690607,3.3563785323685584
65,0.7374602903305206,2.638646750904405
66,0.6033345916236131,2.942554900942139
67,0.008648881702757974,3.1995740137559663
68,-1.4588803435058189,3.199372915548401
69,-0.19729115978800418,3.20740999447239
70,1.947027230995919,2.4991111848950736
71,1.6498821251097762,2.3819227013346795
72,1.0202088165841345,3.099062814648086
73,0.5674051765701721,2.671614411584745
74,-0.7957118371762784,3.1474748395539285
75,1.498368058933638,2.979456335326714
76,-1.0481487271412415,3.148764594362755
77,1.678447629059824,2.385280937015806
78,1.0896759829696536,3.2213060700945633
79,0.823703093339952,3.031791994320443
80,-1.2513120501982653,3.383384408241403
81,-0.23035973898206372,3.4388159972533456
82,-0.9167062670005875,2.7428029084348537
83,-1.20963707166512,2.606315071110349
84,0.7903280504514371,3.046733404059279
85,2.040468712413296,2.820765187292715
86,-2.2599779189344145,3.4594406015204004
87,2.063227623762518,2.996012284727714
88,0.9718832655514994,2.362717777823857
89,1.22228700117485,2.5177629243771813
90,0.9295068855455421,3.335980972438902
91,0.9665122303150949,2.2209452807358656
92,1.742270327038217,2.411847043195354
93,-1.7286780510131508,2.947634147631814
94,0.38138481184357287,3.094544028636814
95,0.4233438744947171,2.780902728363977
96,0.550866873423499,2.939571683517605
97,0.9983893937150486,3.1685023915394974
98,2.046958647540394,2.768353765275206
99,-1.0052027058437223,3.2174176910465406


==> media/traj-mc-ptp/requirements.txt <==
# Science
numpy
pandas

# Dev
black
pylint

==> media/traj-mc-ptp/trajectory/cov_traj.csv <==
idx,x,y,covx,covy,ang,xA,yA,covxA,covyA,angA,xB,yB,covxB,covyB,angB,xC,yC,covxC,covyC,angC,xS,yS,covxS,covyS,angS
0,-1.9460413701137254,-4.0,0,0,0,-1.3230705674259347,-3.5823789049885892,0.13424812366128522,0.25528437241309493,51.58941453509314,-2.1355168355486867,-4.74101217803637,0.1395444508962681,0.24657218645984796,75.25301340855063,-2.5055152038358433,-3.2193022163600844,0.14067882835921788,0.24135131874230714,52.60929200018535,-1.7213565803666016,-4.011905681681064,0.13407950694867019,0.2371739693859935,-45.1197170106295
1,-1.9185574882615815,-3.5789473684210527,0,0,0,-1.2848889996901067,-3.1777438706901098,0.13423474472809954,0.2397988430825356,-107.61932788168868,-2.127327161118861,-4.314756598925172,0.13344802862976168,0.24775122507843647,112.2358013569775,-2.4574447049000474,-2.7838998429588027,0.1333606753310221,0.2446935759482677,110.21007407759299,-1.6942604214128578,-3.596718856908492,0.14245346424774008,0.2513908297851681,146.5240903488525
2,-1.8776560156121818,-3.1578947368421053,0,0,0,-1.229295606969116,-2.78089502795071,0.14968100911731114,0.25232223797275183,174.9505678605595,-2.1140501241347627,-3.8852995934768506,0.1435657609503596,0.25147581461013596,66.98407794947565,-2.386150059338891,-2.343073402134637,0.1320100268256086,0.2484992759380908,-10.921676150721282,-1.6541895699373947,-3.184119680263922,0.14674894607804867,0.2449912060043114,-150.45652775394234
3,-1.81749777736288,-2.736842105263158,0,0,0,-1.1500999980302051,-2.394672258342343,0.14537183394938902,0.25480590071856324,66.7765324397055,-2.0920445937495584,-3.4507216788691966,0.1339935531498773,0.2661514460687212,34.31857137957806,-2.2821710925948304,-1.8962597415941667,0.13711031292975004,0.25157003936931815,103.09573153664877,-1.5957317378772913,-2.7748529422820436,0.13585817396032338,0.2420221764081815,157.38440354890986
4,-1.7305289041654284,-2.3157894736842106,0,0,0,-1.0406070956348903,-2.0216672233971034,0.14178601595487017,0.256691802108464,-142.98845797052059,-2.0548663484534044,-3.0084692137031777,0.13923588420375332,0.25560095001833705,66.43947399842932,-2.1346022568741474,-1.4444544487766064,0.14704599502434626,0.23718742045212024,-154.2016156741688,-1.51200566506642,-2.3693860591508016,0.1391676720966887,0.24883961724338477,27.37300167186919
5,-1.6078840385033981,-1.8947368421052633,0,0,0,-0.894783715378074,-1.6623838150998929,0.14305468030452456,0.2504820557941068,-127.71328928477028,-1.9918402257149925,-2.556233362354565,0.14167657496491987,0.23867543925785847,132.18838048106386,-1.9338199259952855,-0.9912625495850632,0.14515418655932677,0.25939651686337045,-15.305121878446641,-1.3949164160923537,-1.9673301737865327,0.13712228891333195,0.25606592639770187,44.14940357149456
6,-1.4408501663788162,-1.473684210526316,0,0,0,-0.7083668885486802,-1.312537545344501,0.13418642641599626,0.2613278669077197,116.67024178786636,-1.8879577252060853,-2.0942443049889876,0.1350010358114683,0.2384321928129793,-71.26493441271388,-1.676417228924745,-0.5425514815110145,0.14419573048956774,0.23784858365165293,-49.98764576235857,-1.236047779966857,-1.5668560008921049,0.1444465089808869,0.23670638450738182,-91.00028232039782
7,-1.2238397428797183,-1.0526315789473686,0,0,0,-0.4793598099435451,-0.9618041081285071,0.13423949669684715,0.24233011703286736,119.28774673487163,-1.7278818117543842,-1.627906811166301,0.1483331533091785,0.2640259171202604,121.05445345972271,-1.369878102845308,-0.10333036362182135,0.13525277665817692,0.2336411017450975,150.29024884505907,-1.0288156142276417,-1.164839373879353,0.13865850329314358,0.25995694954397147,-8.79829594681459
8,-0.9585421923778148,-0.6315789473684212,0,0,0,-0.20934882392490484,-0.5968040042889228,0.13609268791745474,0.24457271255849142,74.91931274437172,-1.5042821911079673,-1.1674593946568188,0.13609107306132073,0.2630762480736025,-60.002902475108726,-1.0330218542576894,0.3259975665281235,0.13301302656144254,0.2562993139490372,140.43916053557757,-0.7724762941948067,-0.7580877673508654,0.1335112393104776,0.24541815757825328,77.3771774357864
9,-0.6573141346226332,-0.2105263157894739,0,0,0,0.09267533083818624,-0.2065511808490775,0.13463931607092605,0.2610909412375818,-85.45627671912946,-1.2246030366133862,-0.7235402548575325,0.14513107352274338,0.25747761202107644,93.06260218073493,-0.6924018859647736,0.7493011946027592,0.13256480031673856,0.26312446435018416,-17.8173052138618,-0.4766011386227652,-0.3445703871867262,0.14207224532718982,0.2376255121214875,-130.3443991804094
10,-0.34268586537736745,0.21052631578947345,0,0,0,0.40730359808851735,0.21450182709675736,0.13831496297402868,0.24753434016346273,173.78362068630537,-0.9099745099224867,-0.302487907960864,0.14438304343306263,0.2400970506464035,-45.15298801784445,-0.3777740983893264,1.1703538085735146,0.13908276349645554,0.2639763103829061,-83.9736249966355,-0.161972802110244,0.07648233507936236,0.13468005138458608,0.2471341345042862,51.45650401125721
11,-0.04145780762218543,0.6315789473684212,0,0,0,0.707735511401256,0.6663549553428854,0.13701904332026965,0.2568008224024838,161.9054492712832,-0.5871970446573652,0.09569772437188828,0.14669158868031537,0.25925529755096,-50.76826637884767,-0.11593883059043737,1.5891553553994477,0.1337838243730388,0.2538873196513437,14.248607820967777,0.14460827037884405,0.5050703918580732,0.14566990550217324,0.2497951610415986,158.367366279446
12,0.22383974287971808,1.0526315789473681,0,0,0,0.9683194863553263,1.1434606026924947,0.1470121634545693,0.24564552428761,-92.33366048805762,-0.280201126015058,0.4773552953376583,0.14022901134892637,0.23418377746674643,6.210438476761965,0.07779940274693148,2.0019324896463413,0.13931436133423228,0.23371086115824694,129.42447134559154,0.4188641055879868,0.9404241908205891,0.14366899683219897,0.2587879293683912,77.04876916326043
13,0.4408501663788158,1.473684210526315,0,0,0,1.173333063225369,1.6348326074382358,0.13724463830017194,0.2529933643284382,24.627991582589118,-0.006255925324458345,0.8531230590175991,0.1492784358038834,0.23354576560815374,69.52802761970418,0.2052809024576949,2.404816382613426,0.14987502798433602,0.258550623088998,125.79477297146013,0.6456527730661342,1.3805129043527966,0.14560221673727725,0.2600179972590543,109.304931171899
14,0.6078840385033981,1.8947368421052628,0,0,0,1.320983837545243,2.12709147753671,0.14792266419915992,0.24715038275614004,143.9024672068561,0.22392934332497993,1.2332394558289088,0.1340409075114889,0.2521509764330939,-152.12365860607,0.2819461131894722,2.798210399461566,0.1335963944376007,0.26338393238017127,-26.726348261726287,0.8208518246511013,1.822143990781278,0.13446525659930514,0.266198317617486,-94.88722169944812
15,0.7305289041654284,2.3157894736842106,0,0,0,1.4204501545019035,2.6099130333222567,0.13946465695661553,0.24474076027570627,2.429432063633044,0.40619277446357865,1.6231091181304929,0.1400028581550377,0.2591907819142852,-178.01184184356686,0.32645389781527046,3.187123731729377,0.1342599704348442,0.2524296510704846,75.0999818539052,0.9490522449810306,2.262193302936776,0.13225208628669538,0.2349467743366054,103.24582242769122
16,0.8174977773628798,2.7368421052631575,0,0,0,1.484895056272364,3.079012928251057,0.13972273021194315,0.24433239357097544,-35.30171182261489,0.5429520050234435,2.0229621301339047,0.13929692500542865,0.25434810504585204,8.28382089200744,0.3528232327819889,3.577423789347781,0.14344511635856258,0.24137722809729825,135.99422898699322,1.0392638724389778,2.6988315925765463,0.14804911643239876,0.24738507719070096,-22.536408961118696
17,0.8776560156121818,3.1578947368421044,0,0,0,1.52601602344292,3.5348951350457734,0.13749835927960588,0.25592794848176037,42.107866951647225,0.6412626804393156,2.4304896288824143,0.13238991663087782,0.24671185010576338,168.74693461612776,0.3691611055982559,3.9727155309373026,0.1383508186557338,0.2596631012547419,147.57543101000323,1.1011224891682194,3.1316700310014522,0.1329730443645203,0.2462141481051406,-67.70330097419757
18,0.9185574882615817,3.578947368421052,0,0,0,1.5522256780907004,3.9801513379910056,0.1369056553407375,0.24557582803807293,141.3367373098747,0.7097883632990198,2.843137982464087,0.1445878677322688,0.2522361414207859,179.22513215757164,0.37966967961887643,4.373994492619526,0.14596312818740018,0.24817167947705693,-165.14762812304562,1.1428545683431617,3.5611760469486,0.1467436231072787,0.2384997464145415,-95.55800148177941
19,0.9460413701137251,4.0,0,0,0,1.56901196008241,4.417621412327085,0.1466114822860906,0.26293474804773426,-73.58760595110911,0.7565662821199423,3.2589877254527098,0.13197541310931102,0.24386201995031842,38.553942382263585,0.3865671387363093,4.780697498666833,0.14550903531325723,0.24352522568745608,-46.08829986026004,1.1707261659250847,3.988094432764137,0.14214621349130346,0.265748318425804,35.11854325607413


==> media/traj-mc-ptp/trajectory/traj.csv <==
x,y,xone,yone,xtwo,ytwo,xthree,ythree
-1.0,-0.0037089347349521617,-0.6981583630448692,0.24406440160341789,-1.4999863120364976,-9.235268487613451e-06,-0.5018635376967348,-0.25740179021966547
-0.3333333333333335,-0.013973939017600027,-0.026528963894628166,0.22762713484863595,-0.8331417900486469,-0.0001353481985654388,0.15955582797246265,-0.2777167581942913
0.33333333333333326,-0.05166779349931675,0.6566721000210785,0.1673117533922774,-0.16419622971329656,-0.002025735779782163,0.8060418675201958,-0.35007463274216627
1.0,-0.17880438303317633,1.3612489641629801,-0.030483157676945233,0.5230983751214695,-0.0285884045614527,1.4017936356426688,-0.5674711739441652
1.6666666666666665,-0.5088654468512741,2.0551205046393175,-0.4688202753031666,1.251757013293479,-0.229849354953797,1.9420682740911155,-0.995336365435345
2.333333333333333,-0.9911345531487257,2.7217870520641405,-0.9510882249249465,1.9184228491523918,-0.71211969670424,2.6087363892920314,-1.477604651683682
3.0,-1.3211956169668235,3.3612483167811393,-1.1728728148668308,2.523097719477574,-1.1709817200314563,3.4017953320547427,-1.7098606541634038
3.666666666666666,-1.4483322065006832,3.9900050304895838,-1.229352064751897,3.16913701229266,-1.398691064103655,4.139375749842158,-1.7467381760847145
4.333333333333333,-1.4860260609823999,4.6401375715794435,-1.244424820517406,3.8335248691035573,-1.47218774156591,4.826222637854864,-1.749768612513778
5.0,-1.496291065265048,5.3018416004659406,-1.2485176844749408,4.500013687418659,-1.4925914394307762,5.498136499664205,-1.7499838473899905

